Parallel inexact Newton-Krylov and quasi-Newton solvers for nonlinear elasticity

In this work, we address the implementation and performance of inexact Newton-Krylov and quasi-Newton algorithms, more specifically the BFGS method, for the solution of the nonlinear elasticity equations, and compare them to a standard Newton-Krylov method. This is done through a systematic analysis of the performance of the solvers with respect to the problem size, the magnitude of the data and the number of processors in both almost incompressible and incompressible mechanics. We consider three test cases: Cook's membrane (static, almost incompressible), a twist test (static, incompressible) and a cardiac model (complex material, time dependent, almost incompressible). Our results suggest that quasi-Newton methods should be preferred for compressible mechanics, whereas inexact Newton-Krylov methods should be preferred for incompressible problems. We show that these claims are also backed up by the convergence analysis of the methods. In any case, all methods present adequate performance, and provide a significant speed-up over the standard Newton-Krylov method, with a CPU time reduction exceeding 50% in the best cases.

==> data/HEART_PERF_P1_BFGS-inexact_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,12,36,0.7202460523694754
0.02,13,39,0.7546123312786222
0.03,13,39,0.7433933094143867
0.04,12,24,0.7179530849680305
0.05,11,22,0.6905689304694533
0.06,9,18,0.6239949688315392
0.07,9,18,0.6232847366482019
0.08,8,24,0.5871722111478448
0.09,8,24,0.5920721786096692
0.1,8,24,0.5909238960593939
0.11,7,14,0.5648229541257024
0.12,7,14,0.5608505168929696
0.13,7,14,0.5617325510829687
0.14,7,21,0.5707586500793695
0.15,7,21,0.5712724840268493
0.16,6,18,0.5333807514980435
0.17,6,18,0.5378114227205515
0.18,6,18,0.5386630091816187
0.19,6,18,0.530165545642376
0.2,6,18,0.5341167179867625
0.21,5,15,0.5084026772528887
0.22,5,15,0.5037346724420786
0.23,6,18,0.5389480665326118
0.24,6,18,0.5459913946688175
0.25,6,18,0.5334930447861552
0.26,7,21,0.5690113259479403
0.27,7,21,0.5660449611023068
0.28,7,14,0.5566108273342252
0.29,7,14,0.5569720948114991
0.3,7,14,0.5525180259719491
0.31,7,14,0.5617323750630021
0.32,8,24,0.5958395879715681
0.33,8,24,0.5945280538871884
0.34,9,18,0.6218176167458296
0.35000000000000003,9,18,0.6278510522097349
0.36,10,20,0.6474986923858523
0.37,11,33,0.6871684035286307
0.38,13,26,0.7435223879292607
0.39,13,39,0.7543063098564744
0.4,15,30,0.8194635258987546
0.41000000000000003,9,27,0.624216491356492
0.42,8,32,0.6015633707866073
0.43,8,24,0.5978005789220333
0.44,8,32,0.608241967856884
0.45,8,24,0.5865798033773899
0.46,8,24,0.5967053109779954
0.47000000000000003,8,24,0.5957476617768407
0.48,7,28,0.5738814482465386
0.49,8,24,0.5998193137347698
0.5,8,24,0.5950880879536271
0.51,8,32,0.5997150996699929
0.52,7,28,0.5742179974913597
0.53,8,24,0.6006655693054199
0.54,8,32,0.5944771319627762
0.55,8,32,0.5947257280349731
0.56,8,24,0.5995692787691951
0.5700000000000001,7,21,0.5690190875902772
0.58,8,32,0.6002759067341685
0.59,8,24,0.6045860853046179
0.6,8,24,0.59350660815835
0.61,8,32,0.6247588321566582
0.62,7,21,0.5961607396602631
0.63,7,21,0.5590127483010292
0.64,7,21,0.559999885968864
0.65,8,24,0.5976946949958801
0.66,8,24,0.5984022673219442
0.67,8,24,0.5923626199364662
0.68,8,16,0.5874935919418931
0.6900000000000001,7,21,0.5628412235528231
0.7000000000000001,7,21,0.5687252590432763
0.71,8,16,0.5908681908622384
0.72,8,16,0.5932283820584416
0.73,8,16,0.5877564195543528
0.74,8,8,0.5904056457802653
0.75,7,21,0.5626043621450663
0.76,7,14,0.559944755397737
0.77,7,21,0.5599725181236863
0.78,8,8,0.5831774109974504
0.79,8,8,0.5856542037799954
0.8,8,8,0.5824607675895095

==> data/HEART_PERF_P1_BFGS-inexact_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,8.766090733930469
0.02,15,30,8.962462316267192
0.03,14,28,8.475770995952189
0.04,12,36,7.784794256091118
0.05,11,22,7.0865670293569565
0.06,9,18,6.29744110815227
0.07,9,27,6.407017644494772
0.08,8,24,5.925288730300963
0.09,8,24,5.87230159342289
0.1,8,24,5.976928210817277
0.11,7,21,5.521073702722788
0.12,7,21,5.512926754541695
0.13,7,21,5.511940870434046
0.14,7,21,5.491117211990058
0.15,7,21,5.507066099904478
0.16,6,18,5.034515053033829
0.17,6,18,5.006182551383972
0.18,6,18,5.092054140754044
0.19,6,18,5.009392023086548
0.2,6,18,5.039484487846494
0.21,6,18,5.035214840434492
0.22,6,18,5.005130845122039
0.23,6,18,4.999266375787556
0.24,6,18,5.06447821855545
0.25,6,18,5.0117550594732165
0.26,7,21,5.531917669810355
0.27,7,21,5.471875282935798
0.28,7,21,5.494172140955925
0.29,7,21,5.527506452053785
0.3,7,21,5.477882972918451
0.31,8,24,6.000744347460568
0.32,8,24,5.8865725649520755
0.33,9,18,6.316391261294484
0.34,9,27,6.305244419723749
0.35000000000000003,9,18,6.204822037369013
0.36,11,22,7.030835430137813
0.37,12,36,7.717909977771342
0.38,13,39,8.114052482880652
0.39,15,45,9.344094514846802
0.4,18,54,10.745520500466228
0.41000000000000003,9,27,6.645564211532474
0.42,7,28,5.965563112869859
0.43,8,24,6.322531319223344
0.44,8,32,6.3213167525827885
0.45,8,32,6.3565264493227005
0.46,7,28,5.869393548928201
0.47000000000000003,7,28,5.932683531194925
0.48,7,28,5.919685299508274
0.49,8,32,6.394778518937528
0.5,8,32,6.315708475187421
0.51,8,32,6.401842678897083
0.52,7,28,5.901355534791946
0.53,7,28,5.951102304272354
0.54,8,32,6.3783804178237915
0.55,8,32,6.410046987235546
0.56,7,28,5.846582781523466
0.5700000000000001,7,28,5.819798882119358
0.58,7,28,5.9192016357555985
0.59,7,28,5.930751411244273
0.6,8,32,6.419905415736139
0.61,8,32,6.38261491805315
0.62,7,28,5.842718821950257
0.63,7,28,5.930458998307586
0.64,7,28,5.936378223821521
0.65,7,28,5.83953167591244
0.66,8,24,6.276115354150534
0.67,8,32,6.268993549980223
0.68,7,28,5.834739689715207
0.6900000000000001,7,28,5.912602839060128
0.7000000000000001,7,28,5.8315926771610975
0.71,7,28,5.866932685486972
0.72,8,16,6.236414417624474
0.73,8,0,6.113683440722525
0.74,7,28,5.9314037365838885
0.75,7,21,5.846291874535382
0.76,7,14,5.66285250056535
0.77,7,28,5.883979273959994
0.78,7,21,5.858972569927573
0.79,8,0,6.063164263032377
0.8,7,21,5.859278233721852

==> data/HEART_PERF_P1_BFGS-inexact_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,11,33,0.32410948537290096
0.02,13,39,0.3063879432156682
0.03,12,24,0.2777105709537864
0.04,12,24,0.2740313792601228
0.05,10,30,0.2607811139896512
0.06,9,18,0.2423502653837204
0.07,9,27,0.24393637105822563
0.08,8,24,0.2368420446291566
0.09,8,24,0.26974887028336525
0.1,8,24,0.27888026647269726
0.11,7,21,0.2632964951917529
0.12,7,21,0.24591594003140926
0.13,7,21,0.24647413846105337
0.14,7,21,0.26156048011034727
0.15,7,21,0.2680210806429386
0.16,6,18,0.2717137737199664
0.17,6,18,0.2507321201264858
0.18,6,18,0.24988315254449844
0.19,6,18,0.25176941230893135
0.2,6,18,0.25496850069612265
0.21,5,15,0.23535221349447966
0.22,6,18,0.2542633879929781
0.23,6,18,0.22542366292327642
0.24,6,18,0.21180917508900166
0.25,6,18,0.2104973839595914
0.26,6,18,0.2107868194580078
0.27,7,21,0.2226642519235611
0.28,7,21,0.21916453447192907
0.29,7,21,0.22004531975835562
0.3,7,21,0.22673967573791742
0.31,8,24,0.23496341332793236
0.32,8,24,0.23248298279941082
0.33,8,24,0.2323155952617526
0.34,9,27,0.25051568634808064
0.35000000000000003,9,27,0.24311044998466969
0.36,10,20,0.2536900034174323
0.37,11,33,0.2721334109082818
0.38,12,36,0.2757535707205534
0.39,13,39,0.29031067807227373
0.4,15,45,0.31857009418308735
0.41000000000000003,10,30,0.2618918176740408
0.42,8,24,0.23300588503479958
0.43,8,32,0.2369901817291975
0.44,9,27,0.24560898169875145
0.45,8,32,0.23638165090233088
0.46,8,32,0.23746339697390795
0.47000000000000003,7,28,0.2250250456854701
0.48,8,32,0.23971436265856028
0.49,8,32,0.24193446896970272
0.5,7,28,0.22505450062453747
0.51,7,28,0.22056813910603523
0.52,7,28,0.2223162492737174
0.53,7,28,0.2240119930356741
0.54,7,28,0.22819284535944462
0.55,7,28,0.22209180425852537
0.56,7,28,0.2257150001823902
0.5700000000000001,7,28,0.2525132428854704
0.58,8,32,0.26948657259345055
0.59,7,28,0.25324885454028845
0.6,7,28,0.2637739535421133
0.61,8,24,0.25364026986062527
0.62,7,21,0.2615550672635436
0.63,7,21,0.23532321210950613
0.64,7,28,0.22530031017959118
0.65,7,28,0.22474551666527987
0.66,8,24,0.23737664986401796
0.67,8,16,0.23241521883755922
0.68,7,21,0.22273399494588375
0.6900000000000001,7,28,0.2218608669936657
0.7000000000000001,7,21,0.22162687126547098
0.71,7,21,0.22099246084690094
0.72,8,8,0.23946387227624655
0.73,8,0,0.25436446350067854
0.74,7,21,0.22702772170305252
0.75,7,14,0.2193607958033681
0.76,7,0,0.21624288335442543
0.77,7,21,0.2314801448956132
0.78,7,14,0.22218104358762503
0.79,8,0,0.22694407869130373
0.8,7,14,0.21978227701038122

==> data/HEART_PERF_P1_BFGS-inexact_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,2.4549216683954
0.02,15,45,2.520460581406951
0.03,14,28,2.384751696139574
0.04,13,26,2.222408691421151
0.05,11,22,2.020900893956423
0.06,10,30,1.974922887980938
0.07,9,27,1.8436842113733292
0.08,9,27,1.844706137664616
0.09,8,24,1.744585801847279
0.1,8,24,1.7502509094774723
0.11,8,24,1.7410095389932394
0.12,8,24,1.7485614214092493
0.13,7,21,1.6305700400844216
0.14,7,21,1.6307915356010199
0.15,7,21,1.6480478709563613
0.16,7,21,1.6474751830101013
0.17,7,21,1.6185940895229578
0.18,6,18,1.5184050230309367
0.19,6,18,1.5118321469053626
0.2,6,18,1.5258644372224808
0.21,6,18,1.5107843317091465
0.22,6,18,1.5065914560109377
0.23,6,18,1.5095731932669878
0.24,7,21,1.6219477206468582
0.25,7,21,1.6332298228517175
0.26,7,21,1.6300966059789062
0.27,7,21,1.635954262688756
0.28,7,21,1.6137581570073962
0.29,8,24,1.7361262440681458
0.3,8,24,1.730610660277307
0.31,8,24,1.7316437270492315
0.32,8,24,1.7306157210841775
0.33,9,27,1.8355389516800642
0.34,9,27,1.8347539315000176
0.35000000000000003,10,30,1.9491235269233584
0.36,11,33,2.041587975807488
0.37,12,36,2.19678891915828
0.38,14,42,2.3856925340369344
0.39,16,48,2.6514537911862135
0.4,18,54,2.857466551475227
0.41000000000000003,9,27,1.8779564397409558
0.42,8,32,1.8315821513533592
0.43,8,24,1.8037536377087235
0.44,9,36,1.9023784259334207
0.45,8,24,1.8043194767087698
0.46,7,28,1.712029910646379
0.47000000000000003,7,28,1.7018317664042115
0.48,7,28,1.734446294605732
0.49,7,28,1.7163432855159044
0.5,8,32,1.822369972243905
0.51,8,32,1.7973520960658789
0.52,7,28,1.6894104480743408
0.53,7,28,1.727564388886094
0.54,7,28,1.7083926778286695
0.55,8,32,1.8268090588971972
0.56,8,32,1.8250772980973125
0.5700000000000001,7,28,1.7120016496628523
0.58,7,28,1.7078647231683135
0.59,8,32,1.825933065265417
0.6,8,32,1.8175288205966353
0.61,8,24,1.8198433704674244
0.62,7,28,1.681238066405058
0.63,7,28,1.6828251713886857
0.64,7,28,1.710351807065308
0.65,8,16,1.7851146319881082
0.66,8,16,1.7765905102714896
0.67,8,16,1.7804540814831853
0.68,7,28,1.6827064184471965
0.6900000000000001,7,28,1.6728189857676625
0.7000000000000001,7,28,1.685200129635632
0.71,7,28,1.6918299468234181
0.72,8,8,1.7576311882585287
0.73,8,8,1.7597740311175585
0.74,8,0,1.7462587747722864
0.75,7,28,1.6898310733959079
0.76,7,7,1.630123327486217
0.77,7,28,1.6899146223440766
0.78,8,0,1.7436640979722142
0.79,8,0,1.7408300153911114
0.8,8,0,1.7511432422325015

==> data/HEART_PERF_P1_BFGS_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,27,27,0.8595602018758655
0.02,24,24,0.802968698553741
0.03,22,22,0.7685872502624989
0.04,21,21,0.7537757148966193
0.05,20,20,0.7381001655012369
0.06,19,19,0.7184019200503826
0.07,20,20,0.7384579898789525
0.08,19,19,0.7214490128681064
0.09,18,18,0.6954359700903296
0.1,18,18,0.6986743547022343
0.11,18,18,0.6951895402744412
0.12,17,17,0.6806056331843138
0.13,17,17,0.6779620377346873
0.14,17,17,0.6843606913462281
0.15,17,17,0.6806394085288048
0.16,16,16,0.6516959052532911
0.17,16,16,0.6641547782346606
0.18,15,15,0.6486825430765748
0.19,15,15,0.6306879790499806
0.2,14,14,0.6168431965634227
0.21,14,14,0.6159632094204426
0.22,15,15,0.6336363814771175
0.23,15,15,0.6332618007436395
0.24,16,16,0.6555743822827935
0.25,16,16,0.6537129618227482
0.26,17,17,0.6802379498258233
0.27,17,17,0.6784502947703004
0.28,18,18,0.690596985630691
0.29,17,17,0.6735867550596595
0.3,18,18,0.6962425615638494
0.31,18,18,0.6996926311403513
0.32,18,18,0.6923014521598816
0.33,19,19,0.722865454852581
0.34,20,20,0.7344511793926358
0.35000000000000003,20,20,0.738791098818183
0.36,21,21,0.7561085755005479
0.37,22,22,0.7777459537610412
0.38,24,24,0.8134461091831326
0.39,25,25,0.8266550106927752
0.4,27,27,0.8667445117607713
0.41000000000000003,27,27,0.8617288060486317
0.42,25,25,0.8299734694883227
0.43,25,25,0.8354640584439039
0.44,27,27,0.8679042560979724
0.45,27,27,0.8619085056707263
0.46,27,27,0.8649697387591004
0.47000000000000003,25,25,0.8271578960120678
0.48,26,26,0.8491549110040069
0.49,27,27,0.8710276363417506
0.5,27,27,0.865773806348443
0.51,25,25,0.8320481516420841
0.52,26,26,0.8436897536739707
0.53,26,26,0.8478105198591948
0.54,26,26,0.8388481996953487
0.55,26,26,0.8416959624737501
0.56,26,26,0.8420321317389607
0.5700000000000001,25,25,0.8292038626968861
0.58,25,25,0.8276814119890332
0.59,26,26,0.8437362900003791
0.6,28,28,0.8847241690382361
0.61,27,27,0.859995667822659
0.62,25,25,0.8238689359277487
0.63,23,23,0.779382461681962
0.64,24,24,0.8064061440527439
0.65,25,25,0.8253909824416041
0.66,28,28,0.8851737855002284
0.67,27,27,0.8622666643932462
0.68,25,25,0.8243061937391758
0.6900000000000001,23,23,0.7841746173799038
0.7000000000000001,23,23,0.7828801702708006
0.71,25,25,0.8264859523624182
0.72,26,26,0.8377845399081707
0.73,28,28,0.8794901482760906
0.74,25,25,0.8244852805510163
0.75,24,24,0.8027163129299879
0.76,21,21,0.7363219475373626
0.77,24,24,0.8025793200358748
0.78,25,25,0.8265003291890025
0.79,28,28,0.8872966328635812
0.8,26,26,0.8450786555185914

==> data/HEART_PERF_P1_BFGS_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,30,30,8.207660145126283
0.02,28,28,7.857236415147781
0.03,26,26,7.50227829720825
0.04,24,24,7.118921535089612
0.05,23,23,6.917972872965038
0.06,22,22,6.746445474214852
0.07,21,21,6.575207890942693
0.08,21,21,6.524385603144765
0.09,20,20,6.314564329572022
0.1,20,20,6.311715510673821
0.11,20,20,6.307183675467968
0.12,19,19,6.106382314115763
0.13,19,19,6.118141599930823
0.14,19,19,6.074199553579092
0.15,18,18,5.892345189116895
0.16,18,18,5.896825501695275
0.17,18,18,5.890802112407982
0.18,17,17,5.733745272271335
0.19,17,17,5.679956475272775
0.2,16,16,5.485172506421804
0.21,16,16,5.46989347692579
0.22,17,17,5.661695723421872
0.23,17,17,5.669099343009293
0.24,18,18,5.863864197395742
0.25,18,18,5.870370880700648
0.26,19,19,6.127163518220186
0.27,19,19,6.1246836530044675
0.28,19,19,6.135375640355051
0.29,20,20,6.33763312548399
0.3,20,20,6.295502969995141
0.31,20,20,6.396507492288947
0.32,21,21,6.585197211243212
0.33,22,22,6.731255469843745
0.34,22,22,6.720783419907093
0.35000000000000003,23,23,6.897152467630804
0.36,25,25,7.282185822725296
0.37,25,25,7.305197896435857
0.38,27,27,7.670621355995536
0.39,29,29,8.1630963915959
0.4,31,31,8.45483526866883
0.41000000000000003,29,29,8.041552943177521
0.42,27,27,7.613919730298221
0.43,28,28,7.795142961665988
0.44,29,29,8.015733267180622
0.45,31,31,8.395018011331558
0.46,30,30,8.177439914084971
0.47000000000000003,28,28,7.811774676665664
0.48,29,29,7.997884059324861
0.49,29,29,8.020573462359607
0.5,29,29,8.077417094260454
0.51,28,28,7.892071223817766
0.52,28,28,7.8512606685981154
0.53,28,28,7.880909941159189
0.54,29,29,8.023090432398021
0.55,29,29,8.094725389964879
0.56,27,27,7.599997643381357
0.5700000000000001,27,27,7.604903418570757
0.58,27,27,7.648954181931913
0.59,28,28,7.864852800965309
0.6,30,30,8.229364408180118
0.61,29,29,7.982317770831287
0.62,26,26,7.410992406308651
0.63,26,26,7.421990877017379
0.64,26,26,7.422487667761743
0.65,27,27,7.660786951892078
0.66,29,29,8.09413982834667
0.67,29,29,8.077451922930777
0.68,27,27,7.622267638333142
0.6900000000000001,25,25,7.243468299508095
0.7000000000000001,25,25,7.397104016505182
0.71,26,26,7.468614310957491
0.72,28,28,7.918847161345184
0.73,30,30,8.266408806666732
0.74,27,27,7.74693051725626
0.75,25,25,7.256283460184932
0.76,23,23,6.829717738553882
0.77,26,26,7.428233716636896
0.78,27,27,7.659140995703638
0.79,30,30,8.279661013744771
0.8,28,28,7.904480568133295

==> data/HEART_PERF_P1_BFGS_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,30,30,0.36275495029985905
0.02,27,27,0.3379848739132285
0.03,25,25,0.40935642644762993
0.04,23,23,0.3952978868037462
0.05,22,22,0.36619019508361816
0.06,22,22,0.4050405500456691
0.07,21,21,0.30417751614004374
0.08,21,21,0.3415582748129964
0.09,19,19,0.35785831045359373
0.1,21,21,0.3437736798077822
0.11,19,19,0.36638321820646524
0.12,19,19,0.3981038024649024
0.13,19,19,0.3282356169074774
0.14,18,18,0.27664904575794935
0.15,19,19,0.282146567478776
0.16,18,18,0.26954040117561817
0.17,17,17,0.2652093106880784
0.18,17,17,0.2590159550309181
0.19,16,16,0.2549375994130969
0.2,15,15,0.2476456481963396
0.21,15,15,0.2510710693895817
0.22,16,16,0.2563117044046521
0.23,17,17,0.2666211100295186
0.24,18,18,0.313247992657125
0.25,18,18,0.2760767303407192
0.26,18,18,0.27554289624094963
0.27,19,19,0.28207387775182724
0.28,19,19,0.28500703908503056
0.29,19,19,0.27902064472436905
0.3,20,20,0.2862641429528594
0.31,20,20,0.28822063002735376
0.32,21,21,0.2954915454611182
0.33,21,21,0.30143976770341396
0.34,22,22,0.30648706294596195
0.35000000000000003,23,23,0.3140499219298363
0.36,24,24,0.3184108743444085
0.37,25,25,0.3388487910851836
0.38,26,26,0.33896375447511673
0.39,28,28,0.3456679433584213
0.4,31,31,0.3762945709750056
0.41000000000000003,30,30,0.3684592330828309
0.42,28,28,0.3457070607692003
0.43,28,28,0.3495016060769558
0.44,30,30,0.3603205196559429
0.45,31,31,0.364014457911253
0.46,30,30,0.36110361758619547
0.47000000000000003,27,27,0.34236888494342566
0.48,29,29,0.34693047776818275
0.49,30,30,0.3604837479069829
0.5,30,30,0.35600520856678486
0.51,29,29,0.3459792425855994
0.52,28,28,0.34043635707348585
0.53,29,29,0.3554563857614994
0.54,30,30,0.39966889284551144
0.55,30,30,0.3599911602213979
0.56,28,28,0.3471805090084672
0.5700000000000001,27,27,0.33809350803494453
0.58,28,28,0.35277795139700174
0.59,29,29,0.3517696773633361
0.6,30,30,0.3624867247417569
0.61,29,29,0.3538783174008131
0.62,27,27,0.3720910670235753
0.63,26,26,0.32518325094133615
0.64,27,27,0.33020185958594084
0.65,28,28,0.34152434673160315
0.66,30,30,0.3590264841914177
0.67,29,29,0.3543432680889964
0.68,28,28,0.34916377160698175
0.6900000000000001,26,26,0.3289982806891203
0.7000000000000001,25,25,0.3208330301567912
0.71,28,28,0.3453970104455948
0.72,29,29,0.3755530836060643
0.73,31,31,0.38019388169050217
0.74,28,28,0.34269547276198864
0.75,27,27,0.3377181012183428
0.76,24,24,0.30767004657536745
0.77,27,27,0.3320801733061671
0.78,29,29,0.35151017643511295
0.79,33,33,0.38400705717504025
0.8,29,29,0.35379152465611696

==> data/HEART_PERF_P1_BFGS_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,32,32,2.6846728986129165
0.02,29,29,2.4999360302463174
0.03,27,27,2.3955564983189106
0.04,25,25,2.280044725164771
0.05,24,24,2.2202009428292513
0.06,23,23,2.1802045442163944
0.07,22,22,2.112904639914632
0.08,22,22,2.094288815744221
0.09,22,22,2.099238093942404
0.1,22,22,2.1100042443722486
0.11,21,21,2.0519207138568163
0.12,21,21,2.0633648559451103
0.13,20,20,2.0218415344133973
0.14,20,20,2.0193217173218727
0.15,20,20,2.0184582909569144
0.16,20,20,2.006452956236899
0.17,19,19,1.9370493246242404
0.18,19,19,1.9423096692189574
0.19,18,18,1.889590710401535
0.2,17,17,1.828190142288804
0.21,17,17,1.822480607777834
0.22,18,18,1.8754416378214955
0.23,19,19,1.9463781490921974
0.24,19,19,1.936386645771563
0.25,20,20,2.00510498508811
0.26,20,20,2.012403294444084
0.27,21,21,2.0458625182509422
0.28,21,21,2.0630026888102293
0.29,22,22,2.118317230604589
0.3,22,22,2.1078354390338063
0.31,22,22,2.1027369583025575
0.32,22,22,2.1002521691843867
0.33,22,22,2.1248657684773207
0.34,24,24,2.235619692131877
0.35000000000000003,24,24,2.230029591359198
0.36,25,25,2.265689404681325
0.37,27,27,2.4049083814024925
0.38,28,28,2.469159971922636
0.39,30,30,2.575978838838637
0.4,33,33,2.7216928796842694
0.41000000000000003,30,30,2.5293741738423705
0.42,29,29,2.469820661470294
0.43,30,30,2.5414495831355453
0.44,30,30,2.534906174056232
0.45,31,31,2.599558124318719
0.46,30,30,2.553173763677478
0.47000000000000003,29,29,2.4927021339535713
0.48,30,30,2.5601206896826625
0.49,30,30,2.5608341796323657
0.5,31,31,2.6155990241095424
0.51,28,28,2.4346479950472713
0.52,30,30,2.6094348672777414
0.53,30,30,2.552485796622932
0.54,30,30,2.5616584261879325
0.55,30,30,2.5576586984097958
0.56,30,30,2.5501897344365716
0.5700000000000001,28,28,2.44944781716913
0.58,29,29,2.473864889703691
0.59,30,30,2.5530253192409873
0.6,32,32,2.6683479230850935
0.61,30,30,2.5292360903695226
0.62,28,28,2.443694446235895
0.63,27,27,2.3736746152862906
0.64,28,28,2.42238590400666
0.65,29,29,2.502770789898932
0.66,32,32,2.6793321827426553
0.67,30,30,2.556497727520764
0.68,28,28,2.44448278658092
0.6900000000000001,26,26,2.312016773968935
0.7000000000000001,26,26,2.319602956995368
0.71,28,28,2.415469874627888
0.72,30,30,2.5473532155156136
0.73,32,32,2.6753126457333565
0.74,29,29,2.5049572521820664
0.75,27,27,2.3716261414811015
0.76,24,24,2.1809406829997897
0.77,27,27,2.361982404254377
0.78,29,29,2.4893688736483455
0.79,34,34,2.7792850555852056
0.8,29,29,2.465813952498138

==> data/HEART_PERF_P1_Newton-inexact_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,4,22,1.1148024871945381
0.02,4,21,1.1228666258975863
0.03,5,28,1.3894421020522714
0.04,5,27,1.392933251336217
0.05,5,27,1.3943857131525874
0.06,4,18,1.1361406110227108
0.07,4,18,1.1411036252975464
0.08,4,18,1.1341671189293265
0.09,4,18,1.1358279353007674
0.1,4,18,1.140283134765923
0.11,4,18,1.1398418042808771
0.12,4,18,1.139857228845358
0.13,4,18,1.1312645711004734
0.14,4,18,1.143741357140243
0.15,4,18,1.140940137207508
0.16,4,18,1.1395456958562136
0.17,4,18,1.143216772004962
0.18,4,18,1.1611741092056036
0.19,4,18,1.1409072009846568
0.2,4,21,1.15327191632241
0.21,4,21,1.1559525923803449
0.22,4,21,1.1491178488358855
0.23,4,21,1.1578019931912422
0.24,4,21,1.1465950012207031
0.25,4,18,1.1346425097435713
0.26,4,18,1.150951825082302
0.27,4,18,1.1513315876945853
0.28,4,18,1.1470725256949663
0.29,4,18,1.13985628914088
0.3,4,18,1.1527265217155218
0.31,4,18,1.167894803918898
0.32,4,18,1.1346607813611627
0.33,4,19,1.135290589183569
0.34,4,18,1.1207496393471956
0.35000000000000003,5,26,1.3876250367611647
0.36,5,27,1.3900071857497096
0.37,5,28,1.4007265828549862
0.38,5,29,1.3913149163126945
0.39,5,30,1.3879769705235958
0.4,5,32,1.3805949911475182
0.41000000000000003,5,32,1.3674598904326558
0.42,4,25,1.1306542567908764
0.43,5,31,1.378964145667851
0.44,5,30,1.3644884191453457
0.45,5,29,1.363293020054698
0.46,4,25,1.1356389876455069
0.47000000000000003,4,24,1.1239035734906793
0.48,5,29,1.3639979716390371
0.49,5,29,1.3726348569616675
0.5,5,28,1.3683059578761458
0.51,5,27,1.3658956615254283
0.52,5,26,1.3548160903155804
0.53,5,27,1.3388952389359474
0.54,5,27,1.3516198052093387
0.55,5,26,1.3374296817928553
0.56,5,26,1.3423879472538829
0.5700000000000001,5,25,1.341598941013217
0.58,5,25,1.3489847257733345
0.59,5,25,1.3419297086074948
0.6,5,25,1.342819950543344
0.61,5,25,1.3420449905097485
0.62,5,24,1.3345741098746657
0.63,5,23,1.3286275388672948
0.64,5,24,1.342644214630127
0.65,5,24,1.3418433973565698
0.66,5,24,1.3332496043294668
0.67,5,24,1.3205932043492794
0.68,5,23,1.3194423047825694
0.6900000000000001,5,22,1.3234494645148516
0.7000000000000001,5,22,1.3211951134726405
0.71,5,23,1.3218075521290302
0.72,5,23,1.3193699140101671
0.73,5,23,1.3334603840485215
0.74,5,23,1.3424560576677322
0.75,5,22,1.3346394980326295
0.76,5,20,1.3184686042368412
0.77,5,21,1.3294911291450262
0.78,5,22,1.336931686848402
0.79,5,22,1.329769317060709
0.8,5,22,1.3325894735753536

==> data/HEART_PERF_P1_Newton-inexact_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,5,35,12.496777845546603
0.02,5,34,12.52532652206719
0.03,5,34,12.580893592908978
0.04,5,31,12.330494071356952
0.05,5,30,12.288399796001613
0.06,5,30,12.370501834899187
0.07,5,29,12.242092305794358
0.08,5,28,12.11075053922832
0.09,5,28,12.123052108101547
0.1,5,28,12.157769915647805
0.11,5,28,12.145603843033314
0.12,5,27,12.110730365850031
0.13,5,27,12.02773551363498
0.14,5,27,12.039619666524231
0.15,5,27,12.12120214290917
0.16,5,27,12.048083769157529
0.17,5,26,11.890337055549026
0.18,5,26,11.887187673710287
0.19,5,25,11.860313978046179
0.2,4,19,9.615261643193662
0.21,4,24,9.96197125595063
0.22,4,21,9.668269426561892
0.23,4,21,9.704658631235361
0.24,5,26,11.885080833919346
0.25,4,19,9.535383526235819
0.26,5,27,12.07711866684258
0.27,5,27,12.08855317067355
0.28,5,27,12.085381287150085
0.29,5,27,11.995994068682194
0.3,5,28,12.123145673424006
0.31,5,28,12.164789428934455
0.32,5,29,12.233946540392935
0.33,5,29,12.240505205467343
0.34,5,29,12.230518239550292
0.35000000000000003,5,30,12.30939344316721
0.36,5,31,12.349814746528864
0.37,5,32,12.46180326770991
0.38,5,33,12.50449014827609
0.39,5,33,12.504085381515324
0.4,5,37,12.773895954713225
0.41000000000000003,5,34,12.435373430140316
0.42,4,24,9.887570622377098
0.43,5,33,12.322569048963487
0.44,5,33,12.396183392964303
0.45,5,34,12.485976215451956
0.46,5,33,12.377682988531888
0.47000000000000003,4,25,9.945034797303379
0.48,5,32,12.298868239857256
0.49,5,32,12.268117113038898
0.5,5,30,12.088880953378975
0.51,5,30,12.027410194277763
0.52,5,30,12.010495751164854
0.53,5,31,12.142132861539721
0.54,5,30,12.080080433748662
0.55,5,30,12.09037465415895
0.56,5,29,11.966914161108434
0.5700000000000001,5,28,11.867686188779771
0.58,5,29,11.94396302010864
0.59,5,28,11.945358059369028
0.6,5,29,12.076830620877445
0.61,5,28,11.959576449356973
0.62,5,27,11.870339357294142
0.63,5,26,11.82578211184591
0.64,5,27,11.80149801261723
0.65,5,27,11.756974204443395
0.66,5,27,11.742884756065905
0.67,5,27,11.781707447953522
0.68,5,27,11.826630977913737
0.6900000000000001,5,25,11.661577193066478
0.7000000000000001,5,25,11.624433673918247
0.71,5,26,11.72987168841064
0.72,5,26,11.651706965640187
0.73,5,26,11.77276342175901
0.74,5,25,11.59522288478911
0.75,5,25,11.53324076719582
0.76,5,22,11.271100087091327
0.77,5,25,11.63494571391493
0.78,5,25,11.634171398356557
0.79,6,25,13.310353433713317
0.8,6,25,13.28199677169323

==> data/HEART_PERF_P1_Newton-inexact_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,5,33,0.49600772745907307
0.02,5,33,0.49600639659911394
0.03,4,22,0.399942965246737
0.04,5,30,0.4923785924911499
0.05,5,30,0.5008646231144667
0.06,5,29,0.49585873540490866
0.07,5,28,0.49611012265086174
0.08,5,27,0.5015638694167137
0.09,5,28,0.5049808323383331
0.1,5,27,0.5004028212279081
0.11,5,27,0.49996322859078646
0.12,5,26,0.5099896239116788
0.13,4,22,0.4180610775947571
0.14,4,22,0.4156256904825568
0.15,4,22,0.41755916085094213
0.16,4,22,0.42269878275692463
0.17,4,22,0.41862277314066887
0.18,4,22,0.42246994096785784
0.19,4,22,0.42004499677568674
0.2,4,22,0.4159357529133558
0.21,4,23,0.42536099161952734
0.22,4,18,0.41562316473573446
0.23,4,18,0.4157887967303395
0.24,4,18,0.42118124011904
0.25,4,18,0.41016552317887545
0.26,4,19,0.40983400121331215
0.27,4,22,0.42520951107144356
0.28,5,26,0.505617625080049
0.29,5,27,0.5109618585556746
0.3,5,27,0.5070800893008709
0.31,5,28,0.5047934101894498
0.32,5,27,0.5084593100473285
0.33,5,28,0.507461135275662
0.34,5,29,0.5063716787844896
0.35000000000000003,5,30,0.5074599990621209
0.36,5,30,0.508690926246345
0.37,5,30,0.5016465978696942
0.38,5,31,0.4962282134220004
0.39,5,34,0.49748160131275654
0.4,5,36,0.5028347698971629
0.41000000000000003,5,35,0.48888608533889055
0.42,4,27,0.4063402246683836
0.43,5,33,0.4868003772571683
0.44,5,33,0.4926651082932949
0.45,5,33,0.4965497488155961
0.46,4,25,0.4052978837862611
0.47000000000000003,4,25,0.405504927970469
0.48,5,31,0.4974146718159318
0.49,5,31,0.48820414766669273
0.5,5,31,0.4833521256223321
0.51,5,30,0.47661036159843206
0.52,5,29,0.48027802631258965
0.53,5,30,0.48487392626702785
0.54,5,30,0.4837624318897724
0.55,5,29,0.4831663556396961
0.56,5,28,0.48518514446914196
0.5700000000000001,5,28,0.4794522291049361
0.58,5,28,0.48547587916255
0.59,5,28,0.47982065193355083
0.6,5,27,0.47967712860554457
0.61,5,28,0.4784533120691776
0.62,5,26,0.4748488198965788
0.63,5,26,0.47843370866030455
0.64,5,26,0.4771226681768894
0.65,5,26,0.47791598085314035
0.66,5,26,0.47771864011883736
0.67,5,26,0.4776600506156683
0.68,5,26,0.4763305587694049
0.6900000000000001,5,24,0.47210889775305986
0.7000000000000001,5,24,0.47121181059628725
0.71,5,25,0.47423260007053614
0.72,5,25,0.4731415444985032
0.73,5,25,0.4790507024154067
0.74,5,25,0.4818231454119086
0.75,5,24,0.47991389222443104
0.76,5,22,0.4736115485429764
0.77,5,24,0.4759307922795415
0.78,5,24,0.4771918775513768
0.79,6,24,0.5525243952870369
0.8,6,24,0.5524652190506458

==> data/HEART_PERF_P1_Newton-inexact_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,5,36,3.7725397245958447
0.02,5,34,3.7887441013008356
0.03,5,34,3.819487316533923
0.04,5,29,3.7047492107376456
0.05,5,31,3.7524811504408717
0.06,5,31,3.7982792453840375
0.07,5,30,3.7814250653609633
0.08,5,30,3.7596574313938618
0.09,5,30,3.775356039404869
0.1,5,29,3.755057699047029
0.11,5,29,3.7823806274682283
0.12,5,29,3.751814211718738
0.13,5,29,3.733823594637215
0.14,5,28,3.7559455102309585
0.15,5,28,3.7367602856829762
0.16,5,28,3.7596400640904903
0.17,5,28,3.7316470704972744
0.18,4,21,3.041063071228564
0.19,5,27,3.7532889237627387
0.2,5,26,3.683207676745951
0.21,4,24,3.086753516457975
0.22,4,21,3.0598432887345552
0.23,4,21,3.01037953235209
0.24,5,28,3.740696169435978
0.25,5,28,3.728124689310789
0.26,5,28,3.754674218595028
0.27,5,28,3.7668953193351626
0.28,5,29,3.7639265013858676
0.29,5,29,3.7781672552227974
0.3,5,29,3.7363122003152966
0.31,5,30,3.7569208685308695
0.32,5,29,3.7097220718860626
0.33,5,30,3.765312564559281
0.34,5,31,3.751785001717508
0.35000000000000003,5,31,3.7981395488604903
0.36,5,31,3.7563679311424494
0.37,5,31,3.755361132323742
0.38,5,34,3.796232611872256
0.39,5,33,3.820965747348964
0.4,5,36,3.8039475781843066
0.41000000000000003,5,36,3.7834499776363373
0.42,5,35,3.7389592034742236
0.43,5,35,3.6965382220223546
0.44,5,31,3.6423796340823174
0.45,5,33,3.705406772904098
0.46,5,33,3.7062885081395507
0.47000000000000003,5,33,3.699243809096515
0.48,5,33,3.7107464531436563
0.49,5,33,3.7174171153455973
0.5,5,32,3.6586376782506704
0.51,5,30,3.630358023568988
0.52,5,31,3.65285422001034
0.53,5,31,3.6888132989406586
0.54,5,30,3.6497743912041187
0.55,5,31,3.6646817289292812
0.56,5,30,3.6514569455757737
0.5700000000000001,5,29,3.6345458989962935
0.58,5,29,3.626061993651092
0.59,5,29,3.625582625158131
0.6,5,30,3.6584410443902016
0.61,5,28,3.603305426426232
0.62,5,28,3.6285497695207596
0.63,5,26,3.5884989891201258
0.64,5,27,3.6073979837819934
0.65,5,28,3.582666308619082
0.66,5,28,3.5889331391081214
0.67,5,27,3.554937564767897
0.68,5,27,3.5951182637363672
0.6900000000000001,5,26,3.540422707796097
0.7000000000000001,5,26,3.5387322613969445
0.71,5,27,3.5656322492286563
0.72,6,26,4.102249255403876
0.73,5,26,3.5558066749945283
0.74,6,26,4.108667281456292
0.75,6,25,4.095655140466988
0.76,5,23,3.499999807216227
0.77,6,25,4.121428769081831
0.78,6,25,4.095985957421362
0.79,6,25,4.111470822244883
0.8,6,25,4.0869793985039

==> data/HEART_PERF_P1_Newton_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,5,45,1.434284646064043
0.02,5,46,1.463048460893333
0.03,5,44,1.4378727367147803
0.04,5,41,1.4468788728117943
0.05,5,39,1.4285027151927352
0.06,4,35,1.2049990138038993
0.07,4,33,1.1973415156826377
0.08,4,33,1.1886065024882555
0.09,4,32,1.193878878839314
0.1,4,32,1.1965554235503078
0.11,4,31,1.1967972991988063
0.12,4,30,1.187057415023446
0.13,4,28,1.159242570400238
0.14,4,29,1.187576956115663
0.15,4,28,1.1716153770685196
0.16,4,25,1.1700923591852188
0.17,4,25,1.1670872252434492
0.18,3,24,0.942718748934567
0.19,3,21,0.908640569075942
0.2,3,19,0.9017456974834204
0.21,3,18,0.9035093272104859
0.22,3,21,0.9138362621888518
0.23,3,23,0.927364518865943
0.24,4,24,1.151339373551309
0.25,4,26,1.1710479939356446
0.26,4,28,1.1944003654643893
0.27,4,29,1.2013529688119888
0.28,4,30,1.1858033360913396
0.29,4,30,1.1900516049936414
0.3,4,32,1.1943298568949103
0.31,4,31,1.2084615798667073
0.32,4,33,1.1938921073451638
0.33,4,33,1.1981070032343268
0.34,4,35,1.2004594057798386
0.35000000000000003,4,36,1.2080158209428191
0.36,5,39,1.433085871860385
0.37,5,42,1.4580136481672525
0.38,5,45,1.4662669710814953
0.39,5,48,1.4534899471327662
0.4,5,53,1.470480083487928
0.41000000000000003,4,41,1.1944958064705133
0.42,4,31,1.1477373288944364
0.43,4,34,1.165131552144885
0.44,4,36,1.1570837618783116
0.45,4,32,1.1455920366570354
0.46,4,25,1.1327065471559763
0.47000000000000003,3,24,0.9009459502995014
0.48,4,28,1.1481575230136514
0.49,4,27,1.1307594208046794
0.5,3,25,0.904348480515182
0.51,3,22,0.8891824539750814
0.52,3,22,0.8877432448789477
0.53,3,23,0.886192592792213
0.54,3,23,0.884627578780055
0.55,3,21,0.8797429483383894
0.56,4,20,1.096751774661243
0.5700000000000001,4,20,1.0963298548012972
0.58,4,20,1.0979553703218699
0.59,4,20,1.099425938911736
0.6,4,19,1.0846603037789464
0.61,3,18,0.8596729570999742
0.62,3,17,0.8524203719571233
0.63,2,13,0.6206263303756714
0.64,4,16,1.0642311088740826
0.65,4,17,1.076759877614677
0.66,3,17,0.8598101548850536
0.67,4,17,1.069447354413569
0.68,3,15,0.8453719764947891
0.6900000000000001,2,13,0.6195374969393015
0.7000000000000001,2,13,0.6187966521829367
0.71,3,15,0.8447081437334418
0.72,3,15,0.8428748473525047
0.73,3,15,0.8480511857196689
0.74,3,14,0.8505537658929825
0.75,2,13,0.6189339216798544
0.76,2,10,0.6267430819571018
0.77,2,12,0.6328716948628426
0.78,2,13,0.6338789416477084
0.79,2,13,0.62671815790236
0.8,2,13,0.6202483410015702

==> data/HEART_PERF_P1_Newton_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,5,53,14.140272890217602
0.02,5,53,14.243220807053149
0.03,5,52,14.209495845250785
0.04,5,49,13.99163513071835
0.05,5,45,13.613279321230948
0.06,4,41,11.551594397053123
0.07,4,38,11.213361168280244
0.08,4,36,11.045023790560663
0.09,4,36,11.094757352024317
0.1,4,35,11.00348924100399
0.11,4,35,10.974302863702178
0.12,4,34,10.869157982058823
0.13,4,33,10.753869061358273
0.14,4,33,10.744678209535778
0.15,4,32,10.759263494983315
0.16,4,32,10.726066553965211
0.17,4,29,10.41091615241021
0.18,3,29,8.656005061231554
0.19,3,26,8.429909572936594
0.2,3,22,8.133288598619401
0.21,3,21,7.9524058206006885
0.22,3,24,8.186624692752957
0.23,3,27,8.427642371505499
0.24,4,29,10.403226315043867
0.25,4,30,10.487648899666965
0.26,4,32,10.764528097584844
0.27,4,33,10.848543604835868
0.28,4,32,10.774853937327862
0.29,4,34,10.869028193876147
0.3,4,35,10.976280419155955
0.31,4,35,11.016545134596527
0.32,4,36,11.11050913669169
0.33,4,39,11.344271793961525
0.34,4,41,11.604642733000219
0.35000000000000003,4,43,11.672074036672711
0.36,5,46,13.723739330656826
0.37,5,49,13.907838908955455
0.38,5,52,14.088846486061811
0.39,5,56,14.527786824852228
0.4,5,60,14.812344445846975
0.41000000000000003,4,45,11.739075972698629
0.42,4,37,10.976810988038778
0.43,4,40,11.32487450633198
0.44,4,41,11.35489734634757
0.45,4,38,11.077485961839557
0.46,3,30,8.663451536558568
0.47000000000000003,3,29,8.514426776207983
0.48,4,33,10.65338155720383
0.49,4,31,10.453152932226658
0.5,3,27,8.414639140479267
0.51,3,26,8.32387912645936
0.52,3,25,8.154233050532639
0.53,3,25,8.175087230280042
0.54,3,25,8.185806739144027
0.55,3,24,8.153152957558632
0.56,3,21,7.854650843888521
0.5700000000000001,3,21,7.848379205912352
0.58,4,22,9.62314058933407
0.59,4,22,9.740543734282255
0.6,3,21,7.869414653629065
0.61,4,21,9.535627550445497
0.62,4,20,9.461367632262409
0.63,3,17,7.458161505870521
0.64,4,19,9.385643089190125
0.65,4,20,9.402625728398561
0.66,4,18,9.203487848863006
0.67,4,19,9.318301261402667
0.68,4,18,9.282925060018897
0.6900000000000001,3,16,7.422441861592233
0.7000000000000001,2,15,5.632629624567926
0.71,3,16,7.431408586911857
0.72,4,18,9.27317788824439
0.73,3,16,7.3826690735295415
0.74,3,16,7.349255475215614
0.75,2,14,5.518158596009016
0.76,2,12,5.307636790908873
0.77,2,14,5.5084846103563905
0.78,3,15,7.309725461527705
0.79,3,16,7.412162013351917
0.8,2,14,5.5247050588950515

==> data/HEART_PERF_P1_Newton_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,6,47,0.5987858967855573
0.02,5,48,0.5196407036855817
0.03,5,46,0.511648147366941
0.04,5,45,0.5164380194619298
0.05,5,43,0.522979780100286
0.06,4,39,0.43510948680341244
0.07,4,36,0.4298794995993376
0.08,4,35,0.4371113684028387
0.09,4,35,0.4445235673338175
0.1,4,34,0.43776388093829155
0.11,4,34,0.4391236733645201
0.12,4,32,0.44731523375958204
0.13,4,32,0.44448762480169535
0.14,4,30,0.4349318938329816
0.15,4,30,0.42892992310225964
0.16,4,27,0.4255666434764862
0.17,4,26,0.42197840940207243
0.18,3,24,0.3367720069363713
0.19,3,23,0.34019738528877497
0.2,3,20,0.3358520995825529
0.21,3,19,0.33686249516904354
0.22,3,21,0.340229045599699
0.23,3,24,0.34571262914687395
0.24,4,27,0.43236901704221964
0.25,4,27,0.43021885491907597
0.26,4,30,0.43070226442068815
0.27,4,31,0.43617650493979454
0.28,4,32,0.43228047527372837
0.29,4,33,0.43779915757477283
0.3,4,34,0.4428425021469593
0.31,4,35,0.4351426074281335
0.32,4,36,0.4412314500659704
0.33,4,37,0.4342589834704995
0.34,4,39,0.4387036021798849
0.35000000000000003,4,40,0.4404858499765396
0.36,4,42,0.44732880033552647
0.37,5,44,0.5216116392984986
0.38,5,47,0.5147503670305014
0.39,5,51,0.5143282953649759
0.4,5,56,0.5272930972278118
0.41000000000000003,4,46,0.43086928967386484
0.42,4,36,0.4214576855301857
0.43,4,36,0.42086893133819103
0.44,4,38,0.419381526298821
0.45,4,37,0.42261245008558035
0.46,4,30,0.4162207702174783
0.47000000000000003,3,24,0.3255625395104289
0.48,4,31,0.41343619860708714
0.49,4,31,0.414189082570374
0.5,3,28,0.32434753235429525
0.51,3,25,0.3163781687617302
0.52,4,24,0.3959284471347928
0.53,3,26,0.32552351150661707
0.54,3,26,0.323929145000875
0.55,3,24,0.32058676704764366
0.56,3,21,0.3144103744998574
0.5700000000000001,4,21,0.3939368976280093
0.58,3,22,0.32048331294208765
0.59,3,21,0.31912050768733025
0.6,3,20,0.3155265627428889
0.61,3,19,0.312041487544775
0.62,4,19,0.4154288908466697
0.63,4,17,0.3908321727067232
0.64,4,17,0.39040554594248533
0.65,4,18,0.3905273675918579
0.66,3,18,0.31228228844702244
0.67,4,18,0.4256805581972003
0.68,3,16,0.3164911000058055
0.6900000000000001,2,14,0.23468882776796818
0.7000000000000001,2,13,0.23499953746795654
0.71,3,16,0.31447282899171114
0.72,3,16,0.314873781055212
0.73,3,16,0.3195281522348523
0.74,3,15,0.31348166707903147
0.75,2,14,0.23570693470537663
0.76,2,11,0.23181712441146374
0.77,2,13,0.23552456218749285
0.78,2,14,0.23565648589283228
0.79,2,14,0.2359193554148078
0.8,2,14,0.23456816375255585

==> data/HEART_PERF_P1_Newton_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,5,52,4.139107924886048
0.02,5,54,4.173131226561964
0.03,5,52,4.18647301197052
0.04,5,50,4.170326741412282
0.05,5,46,4.061048295348883
0.06,4,43,3.4619119223207235
0.07,4,40,3.3929797895252705
0.08,4,38,3.403859691694379
0.09,4,37,3.3597257006913424
0.1,4,37,3.3836641861125827
0.11,4,36,3.3514810083433986
0.12,4,35,3.3359042620286345
0.13,4,35,3.3258571540936828
0.14,4,34,3.3197861444205046
0.15,4,33,3.316939542070031
0.16,4,33,3.31428100168705
0.17,4,30,3.244495688006282
0.18,3,29,2.6258813058957458
0.19,3,26,2.5751257240772247
0.2,3,23,2.4951160065829754
0.21,3,23,2.5043094530701637
0.22,3,25,2.5410695411264896
0.23,3,28,2.5952551225200295
0.24,4,30,3.2309588259086013
0.25,4,32,3.261287061497569
0.26,4,33,3.2907741609960794
0.27,4,34,3.307205087505281
0.28,4,35,3.3009703513234854
0.29,4,35,3.3065379951149225
0.3,4,36,3.30639891885221
0.31,4,37,3.3469491973519325
0.32,4,37,3.344383935444057
0.33,4,39,3.3929369701072574
0.34,4,43,3.462398770265281
0.35000000000000003,4,44,3.4681983003392816
0.36,5,47,4.0979067562147975
0.37,5,51,4.169206477701664
0.38,5,54,4.219514539465308
0.39,5,57,4.231037957593799
0.4,5,62,4.353861067444086
0.41000000000000003,4,47,3.478680673055351
0.42,4,38,3.2644152734428644
0.43,4,40,3.2768469490110874
0.44,4,41,3.352210252545774
0.45,4,38,3.2635661140084267
0.46,3,30,2.5629794355481863
0.47000000000000003,4,28,3.090105035342276
0.48,4,32,3.1666608657687902
0.49,4,31,3.1225375570356846
0.5,3,29,2.5299794552847743
0.51,3,24,2.4617064613848925
0.52,3,26,2.5246247593313456
0.53,3,26,2.6189663223922253
0.54,3,26,2.644573719240725
0.55,3,25,2.4720405200496316
0.56,3,22,2.4084643963724375
0.5700000000000001,3,21,2.3988958010450006
0.58,3,22,2.476398838683963
0.59,3,22,2.716476349160075
0.6,4,22,2.928373078815639
0.61,3,21,2.381563326343894
0.62,4,20,3.011514431796968
0.63,3,17,2.3653205931186676
0.64,4,19,2.89940236043185
0.65,4,20,2.9300444768741727
0.66,4,20,2.916277926415205
0.67,3,19,2.3349882876500487
0.68,4,18,2.856065387837589
0.6900000000000001,3,16,2.2596560791134834
0.7000000000000001,2,15,1.6996696358546615
0.71,3,17,2.2645324487239122
0.72,3,17,2.26771985180676
0.73,3,17,2.2916034534573555
0.74,3,16,2.2785638328641653
0.75,2,14,1.7192613873630762
0.76,2,12,1.6417196551337838
0.77,2,14,1.6781780803576112
0.78,2,15,1.7330960845574737
0.79,2,15,1.7264879373833537
0.8,2,14,1.69657361228019

==> data/HEART_PERF_P2_BFGS-inexact_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,26,78,17.586929203011096
0.02,25,75,17.06292057875544
0.03,20,60,14.079860194586217
0.04,16,48,11.747967476025224
0.05,13,39,9.973181321285665
0.06,11,33,8.882690713740885
0.07,10,30,8.010397994890809
0.08,9,27,7.624917502515018
0.09,9,27,7.623878479003906
0.1,9,18,7.484412167221308
0.11,8,24,6.995641038753092
0.12,8,24,7.212980302982032
0.13,8,24,7.215622826479375
0.14,7,21,6.569967690855265
0.15,7,21,6.60070935357362
0.16,7,21,6.6112470254302025
0.17,7,21,6.620580020360649
0.18,6,18,6.057623780332506
0.19,6,18,6.037214367650449
0.2,6,18,6.020422672852874
0.21,6,18,6.03077291790396
0.22,6,18,6.194487301632762
0.23,6,18,6.0051320269703865
0.24,6,18,6.07479024771601
0.25,7,21,6.663718916475773
0.26,7,21,6.65531278308481
0.27,7,21,6.612459332682192
0.28,7,21,6.621344869025052
0.29,8,24,7.304611614905298
0.3,8,24,7.092734640464187
0.31,9,18,7.55617446359247
0.32,9,18,7.516156854107976
0.33,9,18,7.470772322267294
0.34,10,30,8.003024551086128
0.35000000000000003,11,22,8.275401170365512
0.36,12,36,9.079725999385118
0.37,14,42,10.445709202438593
0.38,17,51,12.35895264428109
0.39,24,72,16.20964170154184
0.4,35,105,23.49684405978769
0.41000000000000003,11,44,9.398301650770009
0.42,8,32,7.965987711213529
0.43,8,32,7.815243315882981
0.44,8,32,7.875785489566624
0.45,9,36,8.542901440523565
0.46,8,32,7.897573619149625
0.47000000000000003,7,28,7.229393558576703
0.48,8,32,7.807033894583583
0.49,8,32,7.783177093602717
0.5,8,32,7.814553435891867
0.51,8,32,7.7931580897420645
0.52,8,32,7.779187969863415
0.53,8,32,7.741647061891854
0.54,8,32,7.792190507054329
0.55,8,32,7.816424226388335
0.56,8,32,7.752248988486826
0.5700000000000001,8,32,7.808268252760172
0.58,8,32,7.785232492722571
0.59,8,32,7.797932734712958
0.6,8,32,7.82688074093312
0.61,8,32,7.801719713956118
0.62,7,28,7.06029858533293
0.63,7,28,7.097017075866461
0.64,7,28,7.017078317701817
0.65,8,32,7.82191925868392
0.66,8,32,7.770940759219229
0.67,8,32,7.785158429294825
0.68,7,28,7.098354770801961
0.6900000000000001,7,28,7.090727643109858
0.7000000000000001,7,28,7.065252361819148
0.71,7,28,7.0881502116099
0.72,8,24,7.568076910451055
0.73,8,24,7.65562235750258
0.74,8,16,7.489737279713154
0.75,7,28,7.0409228298813105
0.76,7,14,6.787797253578901
0.77,7,28,7.035468542017043
0.78,8,8,7.348267111927271
0.79,8,8,7.365726406686008
0.8,8,8,7.3235594015568495

==> data/HEART_PERF_P2_BFGS-inexact_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,18,90,153.89983986038715
0.02,25,100,181.58684591390193
0.03,23,46,151.04528192989528
0.04,17,51,118.73749440163374
0.05,14,42,99.80078241229057
0.06,11,33,83.5547229424119
0.07,10,40,77.70082946494222
0.08,9,27,71.93300661444664
0.09,9,27,74.47522330377251
0.1,9,27,74.61402409616858
0.11,8,32,68.60083374194801
0.12,8,32,68.627940479666
0.13,8,32,68.87951538991183
0.14,8,24,68.92883181292564
0.15,7,28,62.881234428845346
0.16,7,28,64.42781340703368
0.17,6,18,57.00527865998447
0.18,6,24,58.16499217785895
0.19,6,24,58.11110323481262
0.2,6,24,56.99315213877708
0.21,6,24,56.82379178982228
0.22,6,24,58.44109594915062
0.23,6,24,58.18241544160992
0.24,6,24,58.20332666113973
0.25,7,28,63.9961811946705
0.26,7,28,64.31075195129961
0.27,7,28,62.534928168170154
0.28,8,32,69.96499667689204
0.29,8,32,68.65981188695878
0.3,8,32,68.65864536724985
0.31,8,32,68.55046382639557
0.32,9,27,74.69536802731454
0.33,9,27,74.35562343429774
0.34,10,40,80.2144575426355
0.35000000000000003,11,44,87.53180643822998
0.36,12,36,92.07193564716727
0.37,15,45,108.53409236203879
0.38,20,60,137.79871169291437
0.39,18,90,150.44233784917742
0.4,7,49,83.75025776401162
0.41000000000000003,0,0,4.312425369396806
0.42,0,0,4.198626544326544
0.43,0,0,4.243111310526729
0.44,0,0,4.3190524764359
0.45,0,0,4.3032385259866714
0.46,0,0,4.376616405323148
0.47000000000000003,0,0,4.3798427963629365
0.48,0,0,4.349449794739485
0.49,0,0,4.378750125877559
0.5,0,0,4.362694922834635
0.51,0,0,4.369523510336876
0.52,0,0,4.330084634013474
0.53,0,0,4.339049594476819
0.54,0,0,4.266061500646174
0.55,0,0,4.360012112185359
0.56,0,0,4.3672509687021375
0.5700000000000001,0,0,4.313537762500346
0.58,0,0,4.326645594090223
0.59,0,0,4.2550996439531446
0.6,0,0,4.262264642864466
0.61,0,0,4.263734330423176
0.62,0,0,4.267410811968148
0.63,0,0,4.322669267654419
0.64,0,0,4.262899061664939
0.65,0,0,4.224563792347908
0.66,0,0,4.279146854765713
0.67,0,0,4.296221430413425
0.68,0,0,4.2863115249201655
0.6900000000000001,0,0,4.213746827095747
0.7000000000000001,0,0,4.246595460921526
0.71,0,0,4.230536355637014
0.72,0,0,4.226037736050785
0.73,0,0,4.2828653724864125
0.74,0,0,4.310258117504418
0.75,0,0,4.2279610661789775
0.76,0,0,4.287675675004721
0.77,0,0,4.2183511117473245
0.78,0,0,4.330367771908641
0.79,0,0,4.322091064415872
0.8,0,0,4.322917283512652

==> data/HEART_PERF_P2_BFGS-inexact_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,28,84,5.551081203855574
0.02,25,75,4.785058690235019
0.03,21,63,4.272058955393732
0.04,16,48,3.4216469191014767
0.05,13,39,2.9905124716460705
0.06,11,33,2.756405089981854
0.07,9,27,2.4973553288728
0.08,9,27,2.4005246069282293
0.09,9,27,2.312122137285769
0.1,9,27,2.364639957435429
0.11,8,24,2.326548862271011
0.12,8,24,2.2178385239094496
0.13,8,24,2.1998149743303657
0.14,7,21,2.031162985600531
0.15,7,28,2.0586406039074063
0.16,7,21,2.0231320038437843
0.17,6,18,1.9485707385465503
0.18,6,24,1.9473690297454596
0.19,6,18,1.9437616597861052
0.2,6,24,1.9854007568210363
0.21,6,24,1.9224722273647785
0.22,6,24,2.0002720318734646
0.23,6,24,1.9890175526961684
0.24,6,18,1.9139894852414727
0.25,7,28,2.1337797697633505
0.26,7,28,2.091481273062527
0.27,7,28,2.1065324610099196
0.28,7,28,2.0998063581064343
0.29,8,32,2.2665544068440795
0.3,8,32,2.30552558042109
0.31,8,24,2.2203007377684116
0.32,9,36,2.431147470138967
0.33,9,27,2.3448219811543822
0.34,10,40,2.5882149217650294
0.35000000000000003,11,33,2.6881580762565136
0.36,12,36,2.8074054531753063
0.37,14,42,3.129033182747662
0.38,18,54,3.6912102894857526
0.39,26,78,4.859651006758213
0.4,39,117,6.974858806468546
0.41000000000000003,12,48,3.0789832081645727
0.42,9,36,2.6494470527395606
0.43,9,36,2.615362638607621
0.44,9,36,2.6134115094318986
0.45,9,36,2.609586344100535
0.46,8,40,2.4930639024823904
0.47000000000000003,8,40,2.457961323671043
0.48,8,40,2.553459757938981
0.49,8,40,2.539882400073111
0.5,8,40,2.5747025394812226
0.51,8,40,2.5479596750810742
0.52,8,40,2.544884653761983
0.53,8,40,2.5548360999673605
0.54,8,40,2.580042103305459
0.55,8,40,2.4745463328436017
0.56,8,40,2.494708522222936
0.5700000000000001,8,40,2.513298018835485
0.58,8,40,2.5423101717606187
0.59,8,40,2.4837400764226913
0.6,8,32,2.4541014563292265
0.61,8,32,2.4447025107219815
0.62,8,40,2.535594230517745
0.63,8,40,2.525506768375635
0.64,8,40,2.4893597988411784
0.65,8,40,2.4918141225352883
0.66,8,40,2.51300888042897
0.67,8,40,2.4501818418502808
0.68,8,40,2.434469347819686
0.6900000000000001,8,32,2.3984919944778085
0.7000000000000001,7,35,2.28340698312968
0.71,8,24,2.3931168485432863
0.72,8,24,2.403031324967742
0.73,8,40,2.4548113886266947
0.74,8,32,2.432250939309597
0.75,7,28,2.231250371783972
0.76,7,21,2.2315800581127405
0.77,7,28,2.2311046170070767
0.78,8,24,2.4024496162310243
0.79,8,8,2.347317758947611
0.8,8,24,2.385955627076328

==> data/HEART_PERF_P2_BFGS-inexact_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,4,12,14.064249652437866
0.02,2,18,13.098600855097175
0.03,0,0,1.523843053728342
0.04,0,0,1.5050405720248818
0.05,0,0,1.488356082700193
0.06,0,0,1.4941129265353084
0.07,0,0,1.5315484199672937
0.08,0,0,1.5107149379327893
0.09,0,0,1.4815369732677937
0.1,0,0,1.4927762625738978
0.11,0,0,1.4932419005781412
0.12,0,0,1.483503001742065
0.13,0,0,1.5040605617687106
0.14,0,0,1.5122364088892937
0.15,0,0,1.5192322675138712
0.16,0,0,1.5203623482957482
0.17,0,0,1.4805132979527116
0.18,0,0,1.4780599866062403
0.19,0,0,1.5256812078878284
0.2,0,0,1.5137351676821709
0.21,0,0,1.5340565964579582
0.22,0,0,1.4909853348508477
0.23,0,0,1.5365626085549593
0.24,0,0,1.5248600458726287
0.25,0,0,1.5148693276569247
0.26,0,0,1.5278065167367458
0.27,0,0,1.4933356186375022
0.28,0,0,1.4754056334495544
0.29,0,0,1.4847661852836609
0.3,0,0,1.5108234165236354
0.31,0,0,1.521571323275566
0.32,0,0,1.487231183797121
0.33,0,0,1.5286337714642286
0.34,0,0,1.5034813955426216
0.35000000000000003,0,0,1.475394856184721
0.36,0,0,1.5345686776563525
0.37,0,0,1.5182503871619701
0.38,0,0,1.5190714783966541
0.39,0,0,1.486374263651669
0.4,0,0,1.514672297053039
0.41000000000000003,0,0,1.5201592780649662
0.42,0,0,1.5004015229642391
0.43,0,0,1.5242471620440483
0.44,0,0,1.4754314227029681
0.45,0,0,1.5254632225260139
0.46,0,0,1.475881626829505
0.47000000000000003,0,0,1.5307186972349882
0.48,0,0,1.5292074773460627
0.49,0,0,1.504723448306322
0.5,0,0,1.4987549874931574
0.51,0,0,1.476805861108005
0.52,0,0,1.5281440075486898
0.53,0,0,1.5258888248354197
0.54,0,0,1.5234447130933404
0.55,0,0,1.5190090304240584
0.56,0,0,1.5230656862258911
0.5700000000000001,0,0,1.5253152316436172
0.58,0,0,1.5331964828073978
0.59,0,0,1.5047591645270586
0.6,0,0,1.5074318628758192
0.61,0,0,1.4861592007800937
0.62,0,0,1.5034696506336331
0.63,0,0,1.50818457826972
0.64,0,0,1.5199048221111298
0.65,0,0,1.4886128166690469
0.66,0,0,1.4942242559045553
0.67,0,0,1.4735720548778772
0.68,0,0,1.4791693575680256
0.6900000000000001,0,0,1.476292684674263
0.7000000000000001,0,0,1.4874620856717229
0.71,0,0,1.4764737645164132
0.72,0,0,1.524912209250033
0.73,0,0,1.5367736872285604
0.74,0,0,1.4745677011087537
0.75,0,0,1.520287829451263
0.76,0,0,1.5171489175409079
0.77,0,0,1.485455640591681
0.78,0,0,1.484518357552588
0.79,0,0,1.496803481131792
0.8,0,0,1.5117199355736375

==> data/HEART_PERF_P2_BFGS_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,35,35,8.22171940933913
0.02,31,31,7.576716871000826
0.03,29,29,7.255635229870677
0.04,25,25,6.633091721683741
0.05,24,24,6.4466395461931825
0.06,23,23,6.32813791371882
0.07,22,22,6.1760264448821545
0.08,22,22,6.202962380833924
0.09,22,22,6.195054990239441
0.1,21,21,6.0331750232726336
0.11,21,21,6.0164226004853845
0.12,20,20,5.906698590144515
0.13,20,20,5.903277449309826
0.14,20,20,5.89522048830986
0.15,20,20,5.903254237957299
0.16,19,19,5.746573207899928
0.17,19,19,5.732881914824247
0.18,19,19,5.7505861120298505
0.19,18,18,5.5832140343263745
0.2,17,17,5.415582484565675
0.21,17,17,5.41869745682925
0.22,18,18,5.585724634118378
0.23,19,19,5.752178627066314
0.24,19,19,5.781641793437302
0.25,19,19,5.755880706012249
0.26,20,20,5.934473996050656
0.27,20,20,5.9147702269256115
0.28,21,21,6.0742487804964185
0.29,21,21,6.051038300618529
0.3,22,22,6.226712704636157
0.31,22,22,6.248345238156617
0.32,22,22,6.223563993349671
0.33,23,23,6.358404530212283
0.34,24,24,6.486283823847771
0.35000000000000003,24,24,6.46275869011879
0.36,25,25,6.645061417482793
0.37,27,27,6.979142440482974
0.38,29,29,7.334302607923746
0.39,34,34,8.121374123729765
0.4,40,40,9.138588686473668
0.41000000000000003,31,31,7.566725025884807
0.42,29,29,7.236143913120031
0.43,30,30,7.4099210780113935
0.44,32,32,7.795717298984528
0.45,34,34,8.100007684901357
0.46,32,32,7.661505235359073
0.47000000000000003,31,31,7.563359231688082
0.48,31,31,7.569602621719241
0.49,32,32,7.719789146445692
0.5,32,32,7.741700601764023
0.51,31,31,7.564064403064549
0.52,31,31,7.51334095094353
0.53,30,30,7.304096510633826
0.54,31,31,7.472257321700454
0.55,32,32,7.665043523535132
0.56,31,31,7.492747001349926
0.5700000000000001,30,30,7.377239273861051
0.58,30,30,7.387280013412237
0.59,30,30,7.341535813175142
0.6,33,33,7.858136187307537
0.61,31,31,7.496406062506139
0.62,29,29,7.1809181068092585
0.63,28,28,7.059085100889206
0.64,28,28,6.973045985214412
0.65,29,29,7.183847533538938
0.66,32,32,7.699221454560757
0.67,31,31,7.525993175804615
0.68,29,29,7.215660666115582
0.6900000000000001,27,27,6.907538238912821
0.7000000000000001,27,27,6.839907445013523
0.71,28,28,7.066915953531861
0.72,30,30,7.3345260033383965
0.73,33,33,7.891941691748798
0.74,29,29,7.203875275328755
0.75,27,27,6.864001906476915
0.76,25,25,6.558996669948101
0.77,27,27,6.888921849429607
0.78,29,29,7.208311872556806
0.79,33,33,7.882596378214657
0.8,30,30,7.370654916390777

==> data/HEART_PERF_P2_BFGS_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,40,40,96.75395171809942
0.02,37,37,92.48042300529778
0.03,35,35,75.03516877815127
0.04,32,32,70.39833536278456
0.05,30,30,67.05215248744935
0.06,28,28,63.79510176181793
0.07,27,27,62.246978462673724
0.08,26,26,60.26041922252625
0.09,25,25,58.593668575398624
0.1,25,25,58.84474037587643
0.11,25,25,58.509314481168985
0.12,24,24,57.02333021629602
0.13,23,23,55.591376014985144
0.14,23,23,55.58280223514885
0.15,23,23,55.48898347001523
0.16,22,22,53.95754212047905
0.17,22,22,54.13036416191608
0.18,21,21,52.23686769511551
0.19,21,21,52.242128427140415
0.2,19,19,49.04811214096844
0.21,19,19,49.09118978027254
0.22,20,20,50.913735423237085
0.23,22,22,53.97730872128159
0.24,22,22,53.81828961148858
0.25,23,23,55.463251845911145
0.26,23,23,55.32901851832867
0.27,23,23,55.5872958144173
0.28,24,24,57.1072056600824
0.29,24,24,57.23451395239681
0.3,25,25,59.02180632483214
0.31,25,25,58.80738325603306
0.32,26,26,60.684532509185374
0.33,27,27,62.01451068371534
0.34,28,28,63.61023204866797
0.35000000000000003,29,29,65.32310757879168
0.36,30,30,67.16101028304547
0.37,33,33,71.63138631917536
0.38,36,36,76.92803515028208
0.39,40,40,83.47404468618333
0.4,41,41,99.0372251085937
0.41000000000000003,39,39,81.54450094047934
0.42,36,36,76.55685476772487
0.43,36,36,76.58025800064206
0.44,40,40,83.2513161804527
0.45,41,41,84.98460096959025
0.46,40,40,82.88254462648183
0.47000000000000003,39,39,81.38243672531098
0.48,38,38,80.05922873038799
0.49,39,39,81.43799198046327
0.5,39,39,81.09482374042273
0.51,39,39,81.04331550188363
0.52,39,39,81.46843937784433
0.53,38,38,79.5591852311045
0.54,39,39,81.06643504928797
0.55,39,39,80.92714462149888
0.56,37,37,77.65582439955324
0.5700000000000001,37,37,78.02319433912635
0.58,38,38,79.63020954374224
0.59,38,38,79.56268348824233
0.6,42,42,86.11199823953211
0.61,39,39,81.20895050652325
0.62,36,36,76.18275858648121
0.63,34,34,72.65440104249865
0.64,35,35,74.63527146633714
0.65,37,37,77.92475132551044
0.66,40,40,82.98625183664262
0.67,40,40,83.17733379639685
0.68,36,36,76.27890483476222
0.6900000000000001,34,34,72.87080244999379
0.7000000000000001,33,33,71.07889538817108
0.71,36,36,76.16689035575837
0.72,39,39,81.13061929307878
0.73,42,42,85.97640092484653
0.74,37,37,77.7993238158524
0.75,34,34,73.06474716495723
0.76,31,31,67.8240231256932
0.77,35,35,74.50948518700898
0.78,37,37,78.04720074869692
0.79,42,42,85.9232095964253
0.8,39,39,81.06983979791403

==> data/HEART_PERF_P2_BFGS_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,39,39,2.8073848197236657
0.02,37,37,2.6619663070887327
0.03,33,33,2.422814658842981
0.04,32,32,2.5303443651646376
0.05,29,29,2.40441704262048
0.06,28,28,2.2600318789482117
0.07,28,28,2.390645133331418
0.08,26,26,2.338585347868502
0.09,25,25,2.220463884063065
0.1,25,25,2.3215796556323767
0.11,25,25,2.2501739133149385
0.12,24,24,2.211394946090877
0.13,24,24,2.1636411789804697
0.14,22,22,2.0593751054257154
0.15,22,22,2.059907310642302
0.16,22,22,2.1035855719819665
0.17,22,22,2.048682370223105
0.18,21,21,2.0638284599408507
0.19,21,21,2.035754783079028
0.2,19,19,2.0815196642652154
0.21,18,18,1.9915004568174481
0.22,20,20,1.9813204230740666
0.23,21,21,2.0239128060638905
0.24,21,21,2.0652699265629053
0.25,22,22,2.1835874626412988
0.26,23,23,2.1087637040764093
0.27,23,23,2.0737453270703554
0.28,24,24,2.1082824617624283
0.29,24,24,2.1951249623671174
0.3,25,25,2.2343324460089207
0.31,25,25,2.242319392040372
0.32,27,27,2.3717345520853996
0.33,27,27,2.228532800450921
0.34,28,28,2.2900573145598173
0.35000000000000003,29,29,2.333339366130531
0.36,31,31,2.576100609265268
0.37,33,33,2.578903576359153
0.38,35,35,2.6190809728577733
0.39,40,40,2.9739887500181794
0.4,44,44,3.153513931669295
0.41000000000000003,39,39,3.0147720649838448
0.42,40,40,2.9217009833082557
0.43,38,38,2.7133194552734494
0.44,40,40,2.8030378809198737
0.45,43,43,2.883168114349246
0.46,40,40,2.7832857966423035
0.47000000000000003,37,37,2.72038915194571
0.48,39,39,2.8122421903535724
0.49,40,40,2.8492544246837497
0.5,42,42,2.9264288935810328
0.51,42,42,2.9620840083807707
0.52,40,40,2.905034828931093
0.53,41,41,2.8942049788311124
0.54,41,41,2.875601062551141
0.55,41,41,2.8476709192618728
0.56,39,39,2.735455432906747
0.5700000000000001,38,38,2.7283388460054994
0.58,38,38,2.6840667817741632
0.59,40,40,2.8265730580314994
0.6,41,41,2.836203822866082
0.61,40,40,2.8956261798739433
0.62,38,38,2.687775516882539
0.63,37,37,2.7506181662902236
0.64,37,37,2.7642893344163895
0.65,38,38,2.7036032332107425
0.66,41,41,2.9846883164718747
0.67,39,39,2.823395626619458
0.68,36,36,2.6876099426299334
0.6900000000000001,33,33,2.489697347395122
0.7000000000000001,34,34,2.4880175590515137
0.71,36,36,2.7485348638147116
0.72,39,39,2.7653471995145082
0.73,42,42,3.0302469935268164
0.74,38,38,2.706642175093293
0.75,36,36,2.583945658057928
0.76,32,32,2.430852495133877
0.77,35,35,2.604943746700883
0.78,38,38,2.7055833069607615
0.79,42,42,2.9613741487264633
0.8,39,39,2.715396241284907

==> data/HEART_PERF_P2_BFGS_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,44,44,29.07624515425414
0.02,39,39,26.532752382569015
0.03,35,35,24.57012230809778
0.04,33,33,23.594356544315815
0.05,31,31,22.69857349060476
0.06,29,29,21.51150595024228
0.07,28,28,20.94639445375651
0.08,27,27,20.407801188528538
0.09,27,27,20.56655678153038
0.1,26,26,20.00855685211718
0.11,26,26,19.867568851448596
0.12,25,25,19.29011814855039
0.13,25,25,19.403802369721234
0.14,24,24,18.95176748652011
0.15,24,24,18.90505443327129
0.16,24,24,18.943439063616097
0.17,23,23,18.329508840106428
0.18,22,22,17.961855423636734
0.19,21,21,17.30838810838759
0.2,20,20,16.80427855718881
0.21,20,20,16.83741624560207
0.22,21,21,17.34841593541205
0.23,23,23,18.474086578004062
0.24,23,23,18.38544168230146
0.25,23,23,18.352430617436767
0.26,24,24,18.909778390079737
0.27,25,25,19.319898772984743
0.28,25,25,19.38757489155978
0.29,26,26,20.0111299790442
0.3,26,26,19.983952965587378
0.31,27,27,20.46829396765679
0.32,28,28,21.01769837271422
0.33,28,28,21.06011040415615
0.34,29,29,21.48789783101529
0.35000000000000003,30,30,22.09019378107041
0.36,32,32,23.1221233708784
0.37,34,34,24.15455721411854
0.38,37,37,25.74013078212738
0.39,41,41,27.690298409201205
0.4,46,46,30.401964915916324
0.41000000000000003,39,39,26.535919935442507
0.42,37,37,25.34741762187332
0.43,37,37,25.373241938650608
0.44,39,39,26.4385709092021
0.45,42,42,28.020177780650556
0.46,40,40,27.049457490444183
0.47000000000000003,39,39,26.515778386965394
0.48,39,39,26.516838603653014
0.49,39,39,26.3842238150537
0.5,40,40,27.01048504933715
0.51,39,39,26.535274767316878
0.52,39,39,26.45326380711049
0.53,38,38,25.908859482966363
0.54,38,38,26.02227384969592
0.55,39,39,26.51401959359646
0.56,38,38,25.956058595329523
0.5700000000000001,37,37,25.46793570742011
0.58,37,37,25.378461121581495
0.59,38,38,25.931915586814284
0.6,41,41,27.53710043616593
0.61,39,39,26.53575910255313
0.62,37,37,25.422303795814514
0.63,35,35,24.34868778474629
0.64,35,35,24.424580394290388
0.65,38,38,25.99327373597771
0.66,40,40,27.09161790739745
0.67,40,40,27.0476818298921
0.68,37,37,25.507012304849923
0.6900000000000001,35,35,24.375713632442057
0.7000000000000001,34,34,23.878990083001554
0.71,35,35,24.439137524925172
0.72,39,39,26.622752176597714
0.73,43,43,28.77689970098436
0.74,38,38,26.125662718899548
0.75,35,35,24.48060899786651
0.76,29,29,21.291952549479902
0.77,35,35,24.412537955679
0.78,38,38,25.99425862170756
0.79,42,42,28.099166637286544
0.8,39,39,26.502790299244225

==> data/HEART_PERF_P2_Newton-inexact_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,5,32,15.401115417480469
0.02,5,32,15.577333220280707
0.03,5,34,15.892751071602106
0.04,5,31,15.485287133604288
0.05,5,29,15.298888281919062
0.06,5,30,15.54124547727406
0.07,5,29,15.457305583171546
0.08,5,29,15.48529988154769
0.09,5,29,15.619046783074737
0.1,5,29,15.523533438332379
0.11,5,29,15.557590088807046
0.12,5,29,15.756521923467517
0.13,5,30,15.777297745458782
0.14,5,29,15.761935501359403
0.15,5,29,15.86621976736933
0.16,5,30,15.888091881759465
0.17,5,29,15.74321803636849
0.18,5,29,15.835224032402039
0.19,5,28,15.697599326260388
0.2,4,21,12.487773797474802
0.21,4,24,12.854834036901593
0.22,5,27,15.535872928798199
0.23,5,28,15.76102374587208
0.24,5,28,15.660769995301962
0.25,5,28,15.702730634249747
0.26,5,29,15.851357039064169
0.27,5,29,15.839768502861261
0.28,5,30,15.907698476687074
0.29,5,30,15.790772690437734
0.3,5,30,15.966192464344203
0.31,5,29,15.686511585488915
0.32,5,29,15.771484415978193
0.33,5,29,15.58434200193733
0.34,5,29,15.491061219014227
0.35000000000000003,5,29,15.418275720439851
0.36,5,29,15.42629057355225
0.37,5,29,15.36033315770328
0.38,5,32,15.722763278521597
0.39,5,31,15.43151059281081
0.4,5,32,15.532505028881133
0.41000000000000003,5,34,15.664421275258064
0.42,5,38,16.31443271227181
0.43,5,32,15.498576678335667
0.44,5,34,15.791774692945182
0.45,5,31,15.312887431122363
0.46,5,36,16.072480947710574
0.47000000000000003,5,36,16.03110290132463
0.48,5,36,15.983997424133122
0.49,5,34,15.79481602087617
0.5,5,34,15.772190496325493
0.51,5,34,15.732370978221297
0.52,5,33,15.585442475043237
0.53,5,34,15.631164290942252
0.54,5,32,15.414535301737487
0.55,5,32,15.31167160347104
0.56,5,32,15.358666536398232
0.5700000000000001,5,32,15.398253170773387
0.58,5,32,15.42364764586091
0.59,5,32,15.441464050672948
0.6,5,31,15.326655162498355
0.61,5,31,15.250745298340917
0.62,5,30,15.122810210101306
0.63,5,29,14.924678445793688
0.64,5,29,14.990228096954525
0.65,5,30,15.049886740744114
0.66,5,30,14.996210504323244
0.67,5,29,14.903251215815544
0.68,5,29,14.991113209165633
0.6900000000000001,5,28,14.830736014991999
0.7000000000000001,5,27,14.730767640285194
0.71,5,28,14.730755565688014
0.72,5,28,14.794669336639345
0.73,5,28,14.796623732894659
0.74,5,27,14.61991572380066
0.75,5,26,14.591493107378483
0.76,5,25,14.411951561458409
0.77,5,26,14.48106805048883
0.78,5,27,14.651011105626822
0.79,6,27,16.72182310000062
0.8,5,26,14.548339436762035

==> data/HEART_PERF_P2_Newton-inexact_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,6,41,156.91558833885938
0.02,5,35,133.68933846335858
0.03,6,46,165.79255775734782
0.04,5,32,129.85279454663396
0.05,5,32,129.908563724719
0.06,5,32,129.85393872112036
0.07,5,32,130.25647781416774
0.08,5,32,129.8181277839467
0.09,5,32,129.60199594404548
0.1,5,28,123.90400261059403
0.11,6,38,154.10014300700277
0.12,5,32,130.0684574507177
0.13,5,32,130.079784238711
0.14,5,31,129.2055646404624
0.15,5,34,133.43174219690263
0.16,5,31,128.72573828604072
0.17,5,31,129.13229445926845
0.18,5,33,132.60117084998637
0.19,5,32,130.8088988251984
0.2,5,31,128.58702650107443
0.21,5,31,128.28298331797123
0.22,5,33,131.70016867667437
0.23,5,31,128.75460611004382
0.24,5,32,130.32684770133346
0.25,5,34,132.8123492859304
0.26,5,34,132.76376866549253
0.27,5,31,129.04117655288428
0.28,5,32,129.97312504332513
0.29,5,32,129.87467819452286
0.3,5,33,130.93452815432101
0.31,5,32,129.89404508378357
0.32,5,33,131.43811286147684
0.33,5,32,130.1635918635875
0.34,5,31,128.25961995404214
0.35000000000000003,5,32,129.81538106314838
0.36,5,33,131.44877570588142
0.37,5,33,131.98599088098854
0.38,5,34,132.82509423606098
0.39,5,35,133.9203209206462
0.4,6,50,170.30058497656137
0.41000000000000003,5,42,142.74476493149996
0.42,5,49,152.98292986489832
0.43,5,45,146.76979329623282
0.44,5,44,145.15082681179047
0.45,5,45,146.84586471598595
0.46,5,42,141.83152487222105
0.47000000000000003,5,42,142.59744844865054
0.48,5,45,146.42248183768243
0.49,5,45,146.26006521191448
0.5,5,44,144.91262893751264
0.51,5,43,143.2048754701391
0.52,5,44,145.2504668449983
0.53,5,43,144.02014205418527
0.54,5,42,142.1993121728301
0.55,5,37,135.55401804298162
0.56,5,40,139.76587875001132
0.5700000000000001,5,41,141.01317907962948
0.58,5,40,139.55361489299685
0.59,5,41,140.91082961764187
0.6,5,40,139.64836832508445
0.61,5,39,138.26264288835227
0.62,5,39,137.9779681954533
0.63,5,37,135.14783042576164
0.64,5,38,136.87524029240012
0.65,5,39,138.3323679184541
0.66,5,39,139.0956053128466
0.67,5,38,137.22823115065694
0.68,5,38,137.02661668974906
0.6900000000000001,5,36,133.65252829808742
0.7000000000000001,5,35,132.2246534526348
0.71,5,37,135.26739993598312
0.72,6,37,150.3525411169976
0.73,6,37,150.23596527520567
0.74,5,36,133.67140137590468
0.75,5,35,131.60464666504413
0.76,5,31,126.13544829655439
0.77,5,34,131.03219019901007
0.78,5,35,132.489774630405
0.79,6,35,147.82012504246086
0.8,6,35,147.96552009228617

==> data/HEART_PERF_P2_Newton-inexact_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,5,38,5.079643667675555
0.02,5,36,5.0694002462551
0.03,5,36,5.122721450403333
0.04,5,32,5.0246551763266325
0.05,5,33,5.102806675247848
0.06,5,31,5.049895318225026
0.07,5,31,5.081476725637913
0.08,5,31,5.040509909391403
0.09,5,31,5.087498344480991
0.1,5,31,5.0878777308389544
0.11,5,31,5.197668383829296
0.12,5,31,5.190716414712369
0.13,5,31,5.112265715375543
0.14,5,31,5.159491052851081
0.15,5,31,5.1529553066939116
0.16,5,31,5.121785894967616
0.17,5,31,5.195590328425169
0.18,5,32,5.212084909901023
0.19,5,30,5.269245534203947
0.2,5,30,5.157650798559189
0.21,4,27,4.253557519055903
0.22,5,31,5.170013051480055
0.23,5,30,5.2056573973968625
0.24,5,30,5.209441961720586
0.25,5,32,5.2287588361650705
0.26,5,31,5.212923755869269
0.27,5,31,5.153467170894146
0.28,5,31,5.186694131232798
0.29,5,31,5.233230178244412
0.3,5,31,5.179412656463683
0.31,5,35,5.292897362262011
0.32,5,31,5.14088196773082
0.33,5,31,5.039491862989962
0.34,5,31,5.058958204463124
0.35000000000000003,5,38,5.317456565797329
0.36,5,33,5.1080265659838915
0.37,5,33,5.043988379649818
0.38,5,35,5.118616010993719
0.39,5,36,5.108656512573361
0.4,5,36,5.055066508240998
0.41000000000000003,5,48,5.431518028490245
0.42,5,46,5.326601452194154
0.43,5,47,5.34871856123209
0.44,5,46,5.289538814686239
0.45,5,45,5.319199453108013
0.46,5,45,5.326921699568629
0.47000000000000003,5,42,5.241716491989791
0.48,4,34,4.238637352362275
0.49,5,46,5.37211608979851
0.5,5,45,5.314099749550223
0.51,5,44,5.245418969541788
0.52,5,41,5.1708931950852275
0.53,5,42,5.233367423526943
0.54,5,42,5.211989961564541
0.55,5,41,5.158748405985534
0.56,5,40,5.08269233442843
0.5700000000000001,5,39,5.107132110744715
0.58,5,38,5.059035764075816
0.59,5,39,5.094282062724233
0.6,5,38,5.0350661696866155
0.61,5,37,5.061097959056497
0.62,5,36,5.028649571351707
0.63,5,36,5.037353903986514
0.64,5,36,5.057520319707692
0.65,5,36,5.062472201883793
0.66,5,35,5.020877633243799
0.67,5,35,4.975374191068113
0.68,5,34,4.933331402949989
0.6900000000000001,5,33,4.89403953962028
0.7000000000000001,5,32,4.83503105212003
0.71,5,34,4.921895398758352
0.72,5,34,4.948528959415853
0.73,5,34,4.988575328141451
0.74,6,34,5.68396529275924
0.75,5,32,4.904431638307869
0.76,5,30,4.8265747763216496
0.77,5,32,4.898228854872286
0.78,6,33,5.57804885879159
0.79,6,32,5.581897342577577
0.8,6,32,5.603067731484771

==> data/HEART_PERF_P2_Newton-inexact_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,7,48,60.15881238039583
0.02,5,34,43.336953638121486
0.03,5,33,43.08230271656066
0.04,6,43,53.16456491872668
0.05,6,42,52.943714525550604
0.06,5,35,44.4415552392602
0.07,5,32,43.093153128400445
0.08,5,38,45.85668271034956
0.09,5,38,45.8512076260522
0.1,5,37,45.29989764560014
0.11,5,31,42.583818254992366
0.12,5,31,42.66261524241418
0.13,5,31,42.9274390777573
0.14,5,31,43.04939432814717
0.15,5,31,42.93916128948331
0.16,5,31,42.95776813849807
0.17,5,31,42.857819655910134
0.18,5,31,43.0324260443449
0.19,5,31,42.95511265657842
0.2,5,31,42.987220655195415
0.21,5,31,42.988625788129866
0.22,5,31,42.87555587757379
0.23,5,31,43.20720552187413
0.24,5,31,43.00537177734077
0.25,5,31,42.937431077472866
0.26,5,31,42.950186277739704
0.27,5,31,42.98835617303848
0.28,5,31,43.011071000248194
0.29,5,31,43.0517083927989
0.3,5,31,43.17193240020424
0.31,5,37,45.743219018913805
0.32,5,38,46.15468353591859
0.33,5,38,46.17985646426678
0.34,5,38,46.07274054829031
0.35000000000000003,5,41,47.536075910553336
0.36,5,41,47.37042319122702
0.37,5,39,46.25456123519689
0.38,5,38,45.35314692091197
0.39,5,35,43.78584979381412
0.4,6,51,56.03712324704975
0.41000000000000003,5,45,48.055319890379906
0.42,5,46,48.2494314070791
0.43,5,44,47.403220620937645
0.44,5,44,47.51022351719439
0.45,5,46,48.57840711809695
0.46,5,41,46.473810113966465
0.47000000000000003,5,41,46.546789715997875
0.48,5,43,47.22847758233547
0.49,5,44,47.509267469868064
0.5,5,42,46.7503930805251
0.51,5,42,46.77457031607628
0.52,5,41,46.37590525858104
0.53,5,41,46.39550574589521
0.54,5,40,45.980475038290024
0.55,5,40,45.965621111914515
0.56,5,40,46.02788554225117
0.5700000000000001,5,39,45.63938408438116
0.58,5,38,45.13986900355667
0.59,5,39,45.4237536592409
0.6,5,39,45.45131148677319
0.61,5,38,45.104083543643355
0.62,5,37,44.53086132835597
0.63,5,35,43.56670011859387
0.64,5,36,43.87404346745461
0.65,5,37,44.52463444788009
0.66,5,36,43.829237717203796
0.67,5,37,44.40507882554084
0.68,5,37,44.34152363333851
0.6900000000000001,6,35,48.706257061101496
0.7000000000000001,6,34,48.23696961719543
0.71,5,35,43.64129547215998
0.72,5,36,44.05236941296607
0.73,5,36,43.998578562401235
0.74,6,35,48.66958462912589
0.75,6,34,48.067307827062905
0.76,5,30,41.10718960687518
0.77,6,34,48.07427166681737
0.78,6,35,48.6658071000129
0.79,6,34,48.21096579078585
0.8,6,34,48.28856720868498

==> data/HEART_PERF_P2_Newton_prolate_4mm.csv <==
t,nl-its,l-its,solution-time
0.01,5,66,20.092643838375807
0.02,5,61,19.544900642707944
0.03,5,58,19.183477587997913
0.04,5,54,18.621706592850387
0.05,5,49,18.21320841088891
0.06,5,49,18.337255945429206
0.07,4,45,15.69068749062717
0.08,4,41,15.192494039423764
0.09,4,40,15.060672645457089
0.1,4,39,14.866578451357782
0.11,4,38,14.789430696517229
0.12,4,38,14.881662776693702
0.13,4,37,14.629029587842524
0.14,4,36,14.546087449416518
0.15,4,35,14.435030008666217
0.16,4,35,14.373978657647967
0.17,4,32,13.966787979006767
0.18,3,31,11.675457453355193
0.19,3,26,10.935590372420847
0.2,3,24,10.665479004383087
0.21,3,23,10.46333378739655
0.22,3,27,11.100362869910896
0.23,3,30,11.514922068454325
0.24,4,32,14.03349142614752
0.25,4,34,14.328834261745214
0.26,4,35,14.454030765220523
0.27,4,36,14.547302803955972
0.28,4,37,14.726390958763659
0.29,4,38,14.741435286588967
0.3,4,39,15.012183215469122
0.31,4,40,15.043939835391939
0.32,4,41,15.237651745788753
0.33,4,44,15.583447676151991
0.34,4,46,15.691168811172247
0.35000000000000003,5,48,18.052227697335184
0.36,5,51,18.429123806767166
0.37,5,54,18.81733330525458
0.38,5,62,19.935934703797102
0.39,5,68,20.58304544351995
0.4,6,97,26.626958141103387
0.41000000000000003,4,51,15.993878326378763
0.42,4,41,14.660506697371602
0.43,4,44,15.092404790222645
0.44,4,45,15.19153160136193
0.45,4,43,14.83046587742865
0.46,4,34,13.650913183577359
0.47000000000000003,3,30,10.933206783607602
0.48,4,36,13.790553321130574
0.49,4,35,13.666520287282765
0.5,3,32,11.215052130632102
0.51,3,28,10.617479622364044
0.52,3,27,10.418980661779642
0.53,3,28,10.538943434134126
0.54,3,28,10.611194984987378
0.55,3,26,10.280684209428728
0.56,3,24,10.018036886118352
0.5700000000000001,3,23,9.9062564317137
0.58,3,24,10.125689840875566
0.59,3,24,10.055080914869905
0.6,4,23,11.968209749087691
0.61,4,22,11.75199683662504
0.62,3,20,9.459697376936674
0.63,4,19,11.398964344523847
0.64,3,20,9.458368792198598
0.65,4,21,11.664656887762249
0.66,4,21,11.557526329532266
0.67,4,20,11.47632616199553
0.68,4,19,11.369938681833446
0.6900000000000001,3,17,9.02870309446007
0.7000000000000001,2,16,6.868288032710552
0.71,3,18,9.11236176546663
0.72,4,19,11.29937391448766
0.73,3,18,9.159553243778646
0.74,3,17,8.982446438632905
0.75,2,16,6.847620103508234
0.76,2,13,6.462464774027467
0.77,2,15,6.696616580709815
0.78,3,17,9.019349861890078
0.79,3,17,9.024676735512912
0.8,2,16,6.846750594675541

==> data/HEART_PERF_P2_Newton_prolate_4mm_ref.csv <==
t,nl-its,l-its,solution-time
0.01,5,81,198.44630270265043
0.02,5,79,196.23070581350476
0.03,5,71,185.69363761600107
0.04,5,66,177.86442014668137
0.05,5,63,173.6011634916067
0.06,5,59,167.78636275790632
0.07,4,53,143.7080795718357
0.08,4,53,144.41425494663417
0.09,4,49,138.3340945765376
0.1,4,48,137.7065189005807
0.11,4,47,136.28641603328288
0.12,4,45,133.20017884112895
0.13,4,44,131.57886266894639
0.14,4,43,130.46710319072008
0.15,4,42,128.7728717615828
0.16,4,41,126.83057319186628
0.17,4,39,124.56325682345778
0.18,3,37,105.6945031825453
0.19,3,34,101.5257062939927
0.2,3,28,93.14314128644764
0.21,3,27,91.39559566322714
0.22,3,33,100.17391400318593
0.23,3,36,104.32599011529237
0.24,4,39,124.31262220814824
0.25,4,41,127.48048537224531
0.26,4,42,128.77806852199137
0.27,4,43,130.23670164495707
0.28,4,44,131.67176834493876
0.29,4,46,134.55060186982155
0.3,4,47,135.78807257208973
0.31,4,49,138.76074983458966
0.32,4,50,139.54851359128952
0.33,4,52,142.51387722976506
0.34,4,57,149.72361534275115
0.35000000000000003,5,60,169.55967810191214
0.36,5,63,174.04731435328722
0.37,5,66,177.9812435368076
0.38,5,71,185.52576505672187
0.39,5,78,194.49159690737724
0.4,9,179,401.2252235664055
0.41000000000000003,4,63,156.86651845555753
0.42,4,54,144.41337294504046
0.43,4,55,146.0469792680815
0.44,4,57,149.02130243182182
0.45,4,53,143.3184579880908
0.46,4,43,128.9713545423001
0.47000000000000003,3,40,108.94757485110313
0.48,4,46,132.3717882670462
0.49,4,44,129.14775788597763
0.5,3,40,107.9709159033373
0.51,3,36,102.326770295389
0.52,3,35,101.25850247684866
0.53,3,36,102.46648431476206
0.54,3,36,102.27192565985024
0.55,3,33,98.24000533111393
0.56,3,30,93.96931550931185
0.5700000000000001,3,29,92.62345845811069
0.58,3,30,93.79948681034148
0.59,3,30,93.8471759725362
0.6,3,29,92.20118369162083
0.61,3,27,89.68348621297628
0.62,3,25,86.56667752098292
0.63,4,24,100.80014580953866
0.64,3,25,86.72992970887572
0.65,3,26,88.25355778634548
0.66,3,26,88.54662999510765
0.67,4,26,103.85993971675634
0.68,3,24,85.40706409234554
0.6900000000000001,4,24,100.95374299678952
0.7000000000000001,3,22,82.5850559771061
0.71,4,24,101.14255454577506
0.72,3,24,85.68176773190498
0.73,3,24,85.26430180855095
0.74,4,24,101.71418050769717
0.75,3,22,82.72895997669548
0.76,2,18,61.0568764237687
0.77,3,22,82.5328562296927
0.78,3,23,83.93440754152834
0.79,3,23,84.25696571636945
0.8,3,22,82.41427905391902

==> data/HEART_PERF_P2_Newton_prolate_h4_v2_ASCII.csv <==
t,nl-its,l-its,solution-time
0.01,6,80,7.387472056783736
0.02,5,68,6.328384693711996
0.03,5,66,6.205383592285216
0.04,5,61,6.182946641929448
0.05,5,57,6.073988570831716
0.06,4,53,5.141338609158993
0.07,4,49,5.024994069710374
0.08,4,47,4.975946214981377
0.09,4,44,4.925688723102212
0.1,4,44,4.979485098272562
0.11,4,43,4.956855901516974
0.12,4,41,4.8186440374702215
0.13,4,40,4.738081870600581
0.14,4,38,4.652529810555279
0.15,4,37,4.618630681186914
0.16,4,35,4.513121647760272
0.17,4,35,4.55895940028131
0.18,3,31,3.6506172586232424
0.19,3,30,3.636373889632523
0.2,3,26,3.487842697650194
0.21,3,24,3.3938526222482324
0.22,3,29,3.5761396642774343
0.23,3,32,3.667153867892921
0.24,4,33,4.508225341327488
0.25,4,35,4.55419172719121
0.26,4,38,4.66106020193547
0.27,4,39,4.692102701403201
0.28,4,40,4.721481259912252
0.29,4,41,4.795638431794941
0.3,4,42,4.774117304943502
0.31,4,44,4.864556490443647
0.32,4,46,4.8654922833666205
0.33,4,48,4.907875659875572
0.34,4,51,5.044889950193465
0.35000000000000003,4,54,5.1475304225459695
0.36,5,57,5.94721763767302
0.37,5,61,6.044537709094584
0.38,5,65,6.161428947001696
0.39,5,73,6.423360443674028
0.4,9,166,12.471029486507177
0.41000000000000003,4,67,5.448621766641736
0.42,4,54,4.9253798089921474
0.43,4,53,4.859346715733409
0.44,4,57,5.002580335363746
0.45,4,53,4.876921876333654
0.46,4,43,4.551815830171108
0.47000000000000003,3,33,3.502315901219845
0.48,4,43,4.560256067663431
0.49,4,44,4.582261367700994
0.5,3,41,3.756114298477769
0.51,3,38,3.6189420968294144
0.52,3,32,3.40389068890363
0.53,3,37,3.607423926703632
0.54,3,36,3.589436477981508
0.55,3,35,3.5453470535576344
0.56,3,32,3.427593366242945
0.5700000000000001,3,27,3.2533621778711677
0.58,3,30,3.3942957473918796
0.59,3,30,3.367289924994111
0.6,3,29,3.312631757929921
0.61,3,26,3.225359220057726
0.62,4,25,3.9058150434866548
0.63,4,25,3.9163951352238655
0.64,3,25,3.2000697776675224
0.65,4,26,3.9366978853940964
0.66,4,24,3.872363173402846
0.67,4,24,3.831430642865598
0.68,4,22,3.780962847173214
0.6900000000000001,3,20,3.004862627014518
0.7000000000000001,2,19,2.2860604654997587
0.71,3,21,3.021759550087154
0.72,4,23,3.806163198314607
0.73,3,21,3.0794062707573175
0.74,3,21,3.0774847781285644
0.75,2,19,2.302554422058165
0.76,2,16,2.1969434414058924
0.77,2,18,2.2443035785108805
0.78,2,19,2.2811752799898386
0.79,3,20,3.0412578023970127
0.8,2,19,2.304134499281645

==> data/HEART_PERF_P2_Newton_prolate_h4_v2_ASCII_ref.csv <==
t,nl-its,l-its,solution-time
0.01,6,99,78.47927193436772
0.02,7,103,86.3299237433821
0.03,6,83,71.4599014269188
0.04,5,66,58.39645467326045
0.05,5,63,57.40825152210891
0.06,5,60,55.978802889585495
0.07,4,54,47.99468255788088
0.08,4,50,46.10661036800593
0.09,4,48,45.11197367683053
0.1,4,48,45.15832966379821
0.11,4,46,44.18054595962167
0.12,4,46,44.277066082693636
0.13,4,44,43.7836173530668
0.14,4,42,42.56997281126678
0.15,4,41,42.00119530130178
0.16,4,40,42.209350027143955
0.17,4,38,41.048207895830274
0.18,3,37,34.825829363428056
0.19,3,33,33.03142621554434
0.2,3,29,31.113031463697553
0.21,3,28,30.79052349831909
0.22,3,32,32.54957482777536
0.23,3,37,34.93829961773008
0.24,4,38,40.7062986465171
0.25,4,41,42.01484740152955
0.26,4,42,42.617809349671006
0.27,4,43,43.723638985306025
0.28,4,44,43.458889454603195
0.29,4,45,44.02136545814574
0.3,4,46,44.53582880925387
0.31,4,49,45.63439742941409
0.32,4,51,46.7108170427382
0.33,4,53,47.720084227621555
0.34,4,57,49.4212912209332
0.35000000000000003,5,61,56.828637229278684
0.36,5,64,57.856418958865106
0.37,5,68,59.43380221258849
0.38,5,70,60.05001768562943
0.39,6,82,70.75031245220453
0.4,8,136,105.76707472279668
0.41000000000000003,4,62,50.64768693037331
0.42,4,52,46.09764582943171
0.43,4,54,47.00194156076759
0.44,4,56,47.85866404976696
0.45,4,52,46.782559419982135
0.46,4,42,41.90853731427342
0.47000000000000003,3,38,34.62975346669555
0.48,4,45,42.92246154882014
0.49,4,42,41.47465989552438
0.5,3,39,34.91233744844794
0.51,3,35,33.121242745779455
0.52,3,33,32.25278616324067
0.53,3,35,33.14584699552506
0.54,3,34,32.68987671658397
0.55,3,33,32.17199718300253
0.56,3,30,30.887721978127956
0.5700000000000001,3,29,30.402464701794088
0.58,3,30,30.826778420247138
0.59,3,30,30.930430597625673
0.6,3,28,30.080653718672693
0.61,4,27,34.72287923004478
0.62,3,25,28.685708908364177
0.63,4,23,32.8372247973457
0.64,4,25,33.71165750361979
0.65,3,24,28.081783022731543
0.66,4,25,33.685243451967835
0.67,3,24,28.10030211508274
0.68,3,23,27.54128797724843
0.6900000000000001,3,22,27.037516152486205
0.7000000000000001,2,20,20.950936649926007
0.71,4,23,32.894811460748315
0.72,4,23,32.97859051823616
0.73,4,23,32.86506819538772
0.74,3,22,27.03629902563989
0.75,3,21,26.570171458646655
0.76,2,16,19.172541569918394
0.77,2,20,20.89381242915988
0.78,3,21,26.59002008009702
0.79,3,21,26.621762928552926
0.8,3,21,26.702417738735676

==> data/HEART_SCALABILITY_P1_BFGS-inexact_1.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,81.39541421458125
0.02,15,30,84.70586693659425
0.03,14,28,80.62635487504303
0.04,13,26,76.85787952132523
0.05,11,22,68.83643260598183
0.06,9,18,62.25334108620882
0.07,9,18,62.267995685338974
0.08,8,24,58.82229897007346
0.09,8,24,58.83466014638543
0.1,8,24,59.27687828801572

==> data/HEART_SCALABILITY_P1_BFGS-inexact_16.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,5.698359979316592
0.02,15,30,5.7487897872924805
0.03,14,28,5.5241211131215096
0.04,12,36,5.086689531803131
0.05,11,22,4.794034831225872
0.06,9,18,4.403607556596398
0.07,9,27,4.405466364696622
0.08,8,24,4.177539262920618
0.09,8,24,4.168518288061023
0.1,8,24,4.2297451458871365

==> data/HEART_SCALABILITY_P1_BFGS-inexact_2.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,35.37706437148154
0.02,15,30,36.465692829340696
0.03,14,28,34.248963229358196
0.04,13,26,33.14131611958146
0.05,11,22,29.740980967879295
0.06,10,30,28.348780972883105
0.07,9,18,26.937115777283907
0.08,8,24,25.629114635288715
0.09,8,24,25.571951558813453
0.1,8,24,25.743864439427853

==> data/HEART_SCALABILITY_P1_BFGS-inexact_32.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,3.7540979105979204
0.02,15,30,3.602908793836832
0.03,14,28,3.4676715452224016
0.04,12,36,3.2142396438866854
0.05,11,33,3.061259627342224
0.06,10,30,2.9230298455804586
0.07,9,27,2.7525321561843157
0.08,8,24,2.661772571504116
0.09,8,24,2.6588446144014597
0.1,8,24,2.6042458452284336

==> data/HEART_SCALABILITY_P1_BFGS-inexact_4.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,22.126064151525497
0.02,15,30,22.714517990127206
0.03,14,42,21.623148946091533
0.04,12,36,20.021272024139762
0.05,11,22,18.692090220749378
0.06,9,18,17.00106249935925
0.07,9,27,17.052374377846718
0.08,8,24,16.092955972999334
0.09,8,24,16.10797961242497
0.1,8,24,16.15683361887932

==> data/HEART_SCALABILITY_P1_BFGS-inexact_8.csv <==
t,nl-its,l-its,solution-time
0.01,14,42,11.875407081097364
0.02,15,30,12.302366990596056
0.03,14,28,11.705859581008554
0.04,13,39,11.266655199229717
0.05,11,22,10.072208527475595
0.06,10,30,9.760003050789237
0.07,9,27,9.267501138150692
0.08,8,16,8.685127835720778
0.09,8,24,8.79687412083149
0.1,8,24,8.842363242059946

==> data/HEART_SCALABILITY_P1_BFGS_1.csv <==
t,nl-its,l-its,solution-time
0.01,30,0,104.31602984294295
0.02,28,0,99.66907482407987
0.03,25,0,92.23610743135214
0.04,24,0,89.83425590582192
0.05,22,0,84.7403871268034
0.06,22,0,84.76534138433635
0.07,21,0,82.32282778248191
0.08,20,0,79.67268786020577
0.09,20,0,79.75490126013756
0.1,20,0,79.82380616292357

==> data/HEART_SCALABILITY_P1_BFGS_16.csv <==
t,nl-its,l-its,solution-time
0.01,30,0,7.898865485563874
0.02,28,0,7.5241165943443775
0.03,26,0,7.2112457398325205
0.04,24,0,6.8868179731070995
0.05,23,0,6.686550557613373
0.06,22,0,6.537901915609837
0.07,21,0,6.41098846308887
0.08,21,0,6.36881772056222
0.09,20,0,6.21117695979774
0.1,20,0,6.212881112471223

==> data/HEART_SCALABILITY_P1_BFGS_2.csv <==
t,nl-its,l-its,solution-time
0.01,30,0,53.73068545758724
0.02,28,0,51.37550722807646
0.03,25,0,47.717626536265016
0.04,24,0,46.51034461893141
0.05,22,0,44.03652563132346
0.06,22,0,44.00851426459849
0.07,21,0,42.834336994215846
0.08,20,0,41.59402749314904
0.09,20,0,41.6741837952286
0.1,20,0,41.5739043597132

==> data/HEART_SCALABILITY_P1_BFGS_32.csv <==
t,nl-its,l-its,solution-time
0.01,31,0,4.835216978564858
0.02,28,0,4.538215436041355
0.03,26,0,4.216054432094097
0.04,24,0,3.986159600317478
0.05,23,0,4.006536576896906
0.06,22,0,3.8356305584311485
0.07,21,0,3.7320072073489428
0.08,21,0,3.753511829301715
0.09,20,0,3.6739690601825714
0.1,20,0,3.648999121040106

==> data/HEART_SCALABILITY_P1_BFGS_4.csv <==
t,nl-its,l-its,solution-time
0.01,30,0,27.488547399640083
0.02,28,0,26.200743842869997
0.03,26,0,24.891139034181833
0.04,24,0,23.706370789557695
0.05,22,0,22.469531843438745
0.06,22,0,22.501642636954784
0.07,21,0,21.80188967846334
0.08,20,0,21.179466918110847
0.09,20,0,21.160059854388237
0.1,20,0,21.178506223484874

==> data/HEART_SCALABILITY_P1_BFGS_8.csv <==
t,nl-its,l-its,solution-time
0.01,30,0,14.644072426483035
0.02,29,0,14.300987139344215
0.03,26,0,13.356952989473939
0.04,24,0,12.652989165857434
0.05,23,0,12.302704382687807
0.06,23,0,12.361630946397781
0.07,22,0,12.043384866788983
0.08,21,0,11.663883050903678
0.09,21,0,11.704891150817275
0.1,20,0,11.37439839169383

==> data/HEART_SCALABILITY_P1_Newton-inexact_1.csv <==
t,nl-its,l-its,solution-time
0.01,5,35,115.29064160399139
0.02,5,34,115.1966179665178
0.03,5,32,114.30172568000853
0.04,5,29,113.12060617469251
0.05,5,30,113.6814409121871
0.06,5,29,113.12843704782426
0.07,5,29,113.22614328376949
0.08,5,28,112.54971723631024
0.09,5,28,112.48210533894598
0.1,5,28,112.64258667081594

==> data/HEART_SCALABILITY_P1_Newton-inexact_16.csv <==
t,nl-its,l-its,solution-time
0.01,5,35,11.627816559746861
0.02,5,34,11.560785882174969
0.03,5,34,11.631648804992437
0.04,5,31,11.520665058866143
0.05,5,30,11.525691449642181
0.06,5,30,11.555501019582152
0.07,5,29,11.582183223217726
0.08,5,28,11.461737232282758
0.09,5,28,11.473793432116508
0.1,5,28,11.462906850501895

==> data/HEART_SCALABILITY_P1_Newton-inexact_2.csv <==
t,nl-its,l-its,solution-time
0.01,5,35,63.15188608691096
0.02,5,34,63.01332794316113
0.03,5,30,62.247593304142356
0.04,5,29,62.07015303708613
0.05,5,30,62.387504652142525
0.06,5,29,62.19017346948385
0.07,5,29,62.05364399775863
0.08,5,28,61.940918708220124
0.09,5,28,61.962876277044415
0.1,5,28,62.03817670047283

==> data/HEART_SCALABILITY_P1_Newton-inexact_32.csv <==
t,nl-its,l-its,solution-time
0.01,5,36,7.794662551954389
0.02,5,34,7.715035667642951
0.03,5,34,7.834789955988526
0.04,5,32,9.866327738389373
0.05,5,31,7.710975239053369
0.06,5,30,7.708933861926198
0.07,5,29,7.590983644127846
0.08,5,29,7.683571947738528
0.09,5,28,7.618840724229813
0.1,5,28,7.917545270174742

==> data/HEART_SCALABILITY_P1_Newton-inexact_4.csv <==
t,nl-its,l-its,solution-time
0.01,5,35,33.60928571410477
0.02,5,34,33.52856801263988
0.03,5,30,33.18357865139842
0.04,5,29,33.103161288425326
0.05,5,30,33.240240808576345
0.06,5,29,33.184071158990264
0.07,5,29,33.1487172562629
0.08,5,28,33.19575770944357
0.09,5,28,33.01989606395364
0.1,5,28,33.11032729037106

==> data/HEART_SCALABILITY_P1_Newton-inexact_8.csv <==
t,nl-its,l-its,solution-time
0.01,5,36,19.00394090078771
0.02,5,34,19.0014510396868
0.03,5,33,18.983370639383793
0.04,5,32,18.953739695250988
0.05,5,31,18.873921571299434
0.06,5,30,18.834007488563657
0.07,5,29,18.82440898194909
0.08,5,30,18.836114620789886
0.09,5,28,18.726870270445943
0.1,5,28,18.765958067029715

==> data/HEART_SCALABILITY_P1_Newton_1.csv <==
t,nl-its,l-its,solution-time
0.01,5,52,122.99295610003173
0.02,5,53,123.8353968206793
0.03,5,51,123.28033744357526
0.04,5,48,121.8250358775258
0.05,5,44,119.86722056381404
0.06,4,40,101.14048322103918
0.07,4,38,100.24448636732996
0.08,4,36,99.06565270200372
0.09,4,36,99.21832669712603
0.1,4,34,98.51258063688874

==> data/HEART_SCALABILITY_P1_Newton_16.csv <==
t,nl-its,l-its,solution-time
0.01,5,53,12.198191961273551
0.02,5,53,12.233862040564418
0.03,5,52,12.28229165636003
0.04,5,49,12.157327827066183
0.05,5,45,12.070856219157577
0.06,4,41,10.106503311544657
0.07,4,38,9.940515590831637
0.08,4,36,9.871638216078281
0.09,4,36,9.855579255148768
0.1,4,35,9.868029538542032

==> data/HEART_SCALABILITY_P1_Newton_2.csv <==
t,nl-its,l-its,solution-time
0.01,5,52,67.31278556957841
0.02,5,53,67.61045639961958
0.03,5,51,67.30476813577116
0.04,5,48,66.74115041270852
0.05,5,44,65.93324918113649
0.06,4,41,55.695626547560096
0.07,4,38,54.92056079953909
0.08,4,36,54.55572668090463
0.09,4,36,54.476228620857
0.1,4,35,54.24711988307536

==> data/HEART_SCALABILITY_P1_Newton_32.csv <==
t,nl-its,l-its,solution-time
0.01,5,53,8.142431791871786
0.02,5,53,8.082334209233522
0.03,5,52,8.293012201786041
0.04,5,49,7.990826955065131
0.05,5,45,10.359062792733312
0.06,4,41,6.625250477343798
0.07,4,39,6.598955608904362
0.08,4,36,6.51098170876503
0.09,4,36,6.525772521272302
0.1,4,35,7.370494116097689

==> data/HEART_SCALABILITY_P1_Newton_4.csv <==
t,nl-its,l-its,solution-time
0.01,5,52,29.45065788552165
0.02,5,53,29.531822798773646
0.03,5,51,29.328577695414424
0.04,5,48,29.142011107876897
0.05,5,44,28.79802962206304
0.06,4,41,24.232364302501082
0.07,4,38,23.907861607149243
0.08,4,36,23.759264424443245
0.09,4,36,23.68468901515007
0.1,4,35,23.570582080632448

==> data/HEART_SCALABILITY_P1_Newton_8.csv <==
t,nl-its,l-its,solution-time
0.01,5,54,20.048478722572327
0.02,5,53,20.19370997324586
0.03,5,52,20.16579188220203
0.04,5,49,19.967330319806933
0.05,5,45,19.737672181800008
0.06,4,42,16.592078698799014
0.07,4,39,16.440023412927985
0.08,4,37,16.27115119062364
0.09,4,37,16.33084820024669
0.1,4,35,16.209879525005817

==> data/HEART_SCALABILITY_P2_BFGS-inexact_1.csv <==
t,nl-its,l-its,solution-time
0.01,16,80,836.5861574877053
0.02,23,115,1012.0836314391345
0.03,23,69,863.8090231474489
0.04,17,51,686.6918993722647
0.05,14,42,592.4871250838041
0.06,11,33,522.8021626919508
0.07,10,40,486.0250321812928
0.08,9,27,451.02651252411306
0.09,9,27,457.707231156528
0.1,9,27,465.278114952147

==> data/HEART_SCALABILITY_P2_BFGS-inexact_16.csv <==
t,nl-its,l-its,solution-time
0.01,18,90,84.66114952787757
0.02,25,100,96.06737371720374
0.03,23,46,74.4163580071181
0.04,17,51,61.27021136879921
0.05,14,42,53.559672160074115
0.06,11,33,47.254145707935095
0.07,10,40,44.697749361395836
0.08,9,27,42.488520454615355
0.09,9,27,43.423823760822415
0.1,9,27,43.47844919748604

==> data/HEART_SCALABILITY_P2_BFGS-inexact_2.csv <==
t,nl-its,l-its,solution-time
0.01,18,90,415.3165043015033
0.02,14,70,356.67992191947997
0.03,23,69,399.14368620701134
0.04,17,51,311.7683483324945
0.05,14,42,275.8476381804794
0.06,11,33,241.39535781368613
0.07,10,40,231.38174357451499
0.08,9,27,212.16689890250564
0.09,9,36,215.0245861671865
0.1,9,27,215.25526586547494

==> data/HEART_SCALABILITY_P2_BFGS-inexact_32.csv <==
t,nl-its,l-its,solution-time
0.01,18,90,63.3913119584322
0.02,23,115,69.46058987267315
0.03,23,69,55.280780306085944
0.04,17,51,45.58794633485377
0.05,13,39,39.07848292402923
0.06,11,33,34.2123105134815
0.07,10,40,32.22456746920943
0.08,9,27,32.66999037191272
0.09,9,27,30.542731158435345
0.1,9,27,31.01729083992541

==> data/HEART_SCALABILITY_P2_BFGS-inexact_4.csv <==
t,nl-its,l-its,solution-time
0.01,18,90,256.26728239282966
0.02,33,99,302.68493926897645
0.03,23,69,236.1739815082401
0.04,17,51,192.7519748006016
0.05,14,56,169.0860881228
0.06,11,33,147.35561567544937
0.07,10,30,141.90208885632455
0.08,9,27,132.54434070549905
0.09,9,27,133.97101354040205
0.1,9,36,136.24360970966518

==> data/HEART_SCALABILITY_P2_BFGS-inexact_8.csv <==
t,nl-its,l-its,solution-time
0.01,21,105,152.5864655189216
0.02,21,105,148.27601114846766
0.03,23,69,129.56637689471245
0.04,17,51,104.90819154120982
0.05,14,42,91.63356315717101
0.06,11,33,80.04565815627575
0.07,10,30,77.101299026981
0.08,10,40,76.02000675909221
0.09,9,36,72.86361888796091
0.1,9,27,73.5405925437808

==> data/HEART_SCALABILITY_P2_BFGS_1.csv <==
t,nl-its,l-its,solution-time
0.01,40,0,689.4316363744438
0.02,37,0,659.5744847599417
0.03,34,0,630.7709717340767
0.04,31,0,487.52897579967976
0.05,29,0,468.6640348918736
0.06,28,0,459.4954069927335
0.07,27,0,449.59651283174753
0.08,26,0,441.562563104555
0.09,25,0,431.9558660313487
0.1,25,0,432.41023295000196

==> data/HEART_SCALABILITY_P2_BFGS_16.csv <==
t,nl-its,l-its,solution-time
0.01,40,0,56.936356561258435
0.02,37,0,54.96680439263582
0.03,35,0,40.82829678431153
0.04,32,0,38.99188759550452
0.05,30,0,37.618673250079155
0.06,28,0,36.33375586010516
0.07,27,0,35.847371296957135
0.08,26,0,35.12769539281726
0.09,25,0,34.447743544355035
0.1,25,0,34.34131227619946

==> data/HEART_SCALABILITY_P2_BFGS_2.csv <==
t,nl-its,l-its,solution-time
0.01,40,0,384.9866368230432
0.02,38,0,374.4910701084882
0.03,33,0,350.49565838091075
0.04,32,0,273.92708700709045
0.05,30,0,264.9570346735418
0.06,28,0,254.3530259858817
0.07,27,0,249.15930848568678
0.08,26,0,244.97848553955555
0.09,25,0,239.5126120597124
0.1,25,0,239.6431533265859

==> data/HEART_SCALABILITY_P2_BFGS_32.csv <==
t,nl-its,l-its,solution-time
0.01,40,0,45.402395686134696
0.02,37,0,45.8067940659821
0.03,34,0,42.81374717503786
0.04,31,0,30.325166830793023
0.05,30,0,30.982603408396244
0.06,28,0,28.747343119233847
0.07,27,0,28.030701369047165
0.08,26,0,27.670358292758465
0.09,25,0,29.013968911021948
0.1,25,0,27.22976626828313

==> data/HEART_SCALABILITY_P2_BFGS_4.csv <==
t,nl-its,l-its,solution-time
0.01,39,0,197.54970032535493
0.02,37,0,193.529362982139
0.03,33,0,183.24960630387068
0.04,31,0,139.2218512725085
0.05,30,0,136.65835480578244
0.06,28,0,131.62768394872546
0.07,27,0,129.40723937004805
0.08,27,0,129.66271220892668
0.09,27,0,129.78712195530534
0.1,26,0,127.30731743574142

==> data/HEART_SCALABILITY_P2_BFGS_8.csv <==
t,nl-its,l-its,solution-time
0.01,39,0,109.50426192954183
0.02,37,0,106.95068925432861
0.03,34,0,103.16118838265538
0.04,32,0,77.05117198266089
0.05,29,0,73.09307531639934
0.06,28,0,72.02876142598689
0.07,27,0,70.72919265180826
0.08,25,0,68.10930882766843
0.09,25,0,68.12534837983549
0.1,25,0,67.97614325396717

==> data/HEART_SCALABILITY_P2_Newton-inexact_1.csv <==
t,nl-its,l-its,solution-time
0.01,6,42,1102.011517867446
0.02,5,36,937.450776193291
0.03,5,36,939.2995262481272
0.04,5,32,914.6371399834752
0.05,5,30,901.40821634233
0.06,5,32,908.3794447351247
0.07,5,31,901.3817766774446
0.08,6,38,1073.5327793788165
0.09,6,38,1070.8946662321687
0.1,5,31,905.4957228992134

==> data/HEART_SCALABILITY_P2_Newton-inexact_16.csv <==
t,nl-its,l-its,solution-time
0.01,6,41,123.34983237460256
0.02,5,35,104.46814522147179
0.03,6,46,126.79842171445489
0.04,5,32,103.19219190441072
0.05,5,32,103.45673964172602
0.06,5,32,103.52661066502333
0.07,5,32,103.85399650037289
0.08,5,32,103.8915182389319
0.09,5,32,103.90456620417535
0.1,5,28,101.73926383443177

==> data/HEART_SCALABILITY_P2_Newton-inexact_2.csv <==
t,nl-its,l-its,solution-time
0.01,6,37,632.2145552653819
0.02,5,35,548.4676600322127
0.03,6,46,666.217770639807
0.04,5,32,540.0622197277844
0.05,5,31,536.4986628703773
0.06,5,32,540.442037390545
0.07,5,32,540.7484685759991
0.08,5,27,522.4390941001475
0.09,6,38,637.8924358580261
0.1,5,28,525.174491899088

==> data/HEART_SCALABILITY_P2_Newton-inexact_32.csv <==
t,nl-its,l-its,solution-time
0.01,5,38,75.08073007874191
0.02,5,35,74.64490361511707
0.03,6,48,89.22733928076923
0.04,5,32,73.41418350115418
0.05,5,30,72.89800009690225
0.06,5,31,71.11043321341276
0.07,5,32,73.46910184808075
0.08,5,27,69.92489426769316
0.09,5,31,73.82236776314676
0.1,5,28,71.80674921162426

==> data/HEART_SCALABILITY_P2_Newton-inexact_4.csv <==
t,nl-its,l-its,solution-time
0.01,5,36,297.9315639641136
0.02,5,36,298.68207091093063
0.03,5,34,295.58050260320306
0.04,5,33,294.70310999825597
0.05,5,30,289.2109464518726
0.06,5,31,292.36164638772607
0.07,5,32,294.2070931363851
0.08,5,32,294.22632638178766
0.09,5,32,293.6939823757857
0.1,5,31,292.27498474530876

==> data/HEART_SCALABILITY_P2_Newton-inexact_8.csv <==
t,nl-its,l-its,solution-time
0.01,5,37,169.27826792374253
0.02,5,36,168.57130614854395
0.03,6,46,203.6937182750553
0.04,5,33,166.36343906261027
0.05,5,32,165.61495075374842
0.06,5,32,165.66561541333795
0.07,5,29,162.96913494728506
0.08,6,39,197.99059733562171
0.09,6,39,197.93890559859574
0.1,5,28,162.35414667241275

==> data/HEART_SCALABILITY_P2_Newton_1.csv <==
t,nl-its,l-its,solution-time
0.01,5,81,1230.8771439865232
0.02,5,79,1217.7806785590947
0.03,5,71,1167.410937352106
0.04,5,66,1135.4835980888456
0.05,5,63,1109.6376706380397
0.06,5,59,1079.9649004600942
0.07,4,54,923.8865165133029
0.08,4,51,905.6278713271022
0.09,4,49,892.2763152513653
0.1,4,49,893.9753462802619

==> data/HEART_SCALABILITY_P2_Newton_16.csv <==
t,nl-its,l-its,solution-time
0.01,5,81,129.01315724477172
0.02,5,79,128.6735608521849
0.03,5,71,124.06611762009561
0.04,5,66,121.4243770930916
0.05,5,63,120.08837821520865
0.06,5,59,118.1989842671901
0.07,4,53,99.04741710424423
0.08,4,53,99.05301019735634
0.09,4,49,96.56632105819881
0.1,4,48,96.3959467727691

==> data/HEART_SCALABILITY_P2_Newton_2.csv <==
t,nl-its,l-its,solution-time
0.01,5,81,590.3320323377848
0.02,5,79,584.6287714038044
0.03,5,71,563.624030392617
0.04,5,67,552.1358061507344
0.05,5,62,538.1140808891505
0.06,5,59,528.9188844431192
0.07,4,55,453.413749942556
0.08,4,52,444.9747213181108
0.09,4,49,435.9354922492057
0.1,4,49,436.14073823951185

==> data/HEART_SCALABILITY_P2_Newton_32.csv <==
t,nl-its,l-its,solution-time
0.01,5,80,94.61555656790733
0.02,5,78,92.60485963709652
0.03,5,71,89.08448899164796
0.04,5,67,88.34873163886368
0.05,5,63,87.78561814129353
0.06,5,59,86.04060428775847
0.07,4,54,70.70650359988213
0.08,4,52,71.89018577709794
0.09,4,49,69.20576538704336
0.1,4,48,69.6584581490606

==> data/HEART_SCALABILITY_P2_Newton_4.csv <==
t,nl-its,l-its,solution-time
0.01,5,80,369.6458139438182
0.02,5,80,370.4043306019157
0.03,5,70,354.18961700983346
0.04,5,67,349.3455665409565
0.05,5,64,344.26292746141553
0.06,5,59,336.43240928836167
0.07,4,55,287.16453285701573
0.08,4,52,282.2877279203385
0.09,4,49,276.204468017444
0.1,4,48,274.9825279712677

==> data/HEART_SCALABILITY_P2_Newton_8.csv <==
t,nl-its,l-its,solution-time
0.01,5,82,211.48651678487659
0.02,5,79,209.1023684013635
0.03,5,71,202.2741073537618
0.04,5,66,197.7320763785392
0.05,5,62,194.74112632498145
0.06,5,59,191.87360871583223
0.07,4,53,161.11428158730268
0.08,4,51,159.4224682673812
0.09,4,49,157.47571595571935
0.1,4,47,155.49732649698853

==> data/result-perf-cook-BFGS-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,112,112,1.00,3.98
64827,True,178,178,1.00,46.47
207831,True,59,59,1.00,17.21
479859,True,46,46,1.00,31.75
922383,True,43,43,1.00,52.70
1576875,True,48,48,1.00,112.66

==> data/result-perf-cook-BFGS-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,89,89,1.00,1.66
64827,True,203,203,1.00,65.33
207831,True,65,65,1.00,31.05
479859,True,326,326,1.00,1420.98
922383,True,332,332,1.00,2692.24
1576875,True,64,64,1.00,240.29

==> data/result-perf-cook-BFGS-inexact-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,6,52,8.666666666666666,0.41
64827,True,6,58,9.666666666666666,2.73
207831,True,7,70,10.0,12.66
479859,True,7,67,9.571428571428571,30.49
922383,True,7,78,11.142857142857142,69.53
1576875,True,7,71,10.142857142857142,115.71

==> data/result-perf-cook-BFGS-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,7,102,14.571428571428571,0.82
64827,True,7,99,14.142857142857142,7.82
207831,True,7,98,14.0,31.82
479859,True,7,99,14.142857142857142,78.96
922383,True,8,106,13.25,168.79
1576875,True,7,93,13.285714285714286,268.78

==> data/result-perf-cook-Newton-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,4,47,11.75,0.70
64827,True,5,58,11.60,5.42
207831,True,6,62,10.33,23.18
479859,True,5,65,13.00,51.02
922383,True,5,67,13.40,105.00
1576875,True,5,69,13.80,178.56

==> data/result-perf-cook-Newton-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,5,79,15.80,1.63
64827,True,4,81,20.25,11.49
207831,True,5,84,16.80,50.48
479859,True,4,80,20.00,102.18
922383,True,4,83,20.75,198.72
1576875,True,4,82,20.50,358.27

==> data/result-perf-cook-Newton-inexact-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,5,47,9.40,0.78
64827,True,5,58,11.60,5.52
207831,True,5,53,10.60,20.30
479859,True,5,63,12.60,52.02
922383,True,5,65,13.00,103.21
1576875,True,5,67,13.40,183.17

==> data/result-perf-cook-Newton-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9375,True,5,93,18.60,1.55
64827,True,5,87,17.40,13.55
207831,True,5,86,17.20,50.70
479859,True,5,91,18.20,118.01
922383,True,5,88,17.60,225.95
1576875,True,5,85,17.00,406.56

==> data/result-perf-twist-BFGS-inexact.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9555,False,4,37,9.25,0.85
30027,False,4,52,13.0,4.44
68643,False,4,62,15.5,15.20
131163,False,4,69,17.25,34.96
223347,False,4,76,19.0,72.81
350955,False,4,83,20.75,119.23
519747,False,4,90,22.5,198.49

==> data/result-perf-twist-BFGS.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
9555,False,11,11,1.00,1.54
30027,False,6,6,1.00,3.44
68643,False,5,5,1.00,9.77
131163,False,5,5,1.00,19.25
223347,False,4,4,1.00,19.83
350955,False,4,4,1.00,27.93
519747,False,4,4,1.00,41.55

==> data/result-perf-twist-Newton-inexact.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
131163,True,15,2442,162.80,980.18
223347,True,15,2552,170.13,1989.23
350955,True,15,3226,215.07,4100.72
519747,True,16,3739,233.69,7347.39


==> data/result-perf-twist-Newton.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time
131163,True,5,2259,451.80,836.67
223347,True,5,2846,569.20,2045.53
350955,True,6,4198,699.67,5005.92
519747,True,6,5008,834.67,9332.24


==> data/result-rob-cook-BFGS-P1.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,48,48,1.00,10.34
1.75e6,207831,True,50,50,1.00,10.67
1.9e6,207831,True,53,53,1.00,10.99


==> data/result-rob-cook-BFGS-P2.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,92,92,1.00,42.53
1.75e6,207831,True,77,77,1.00,33.03


==> data/result-rob-cook-BFGS-inexact-P1.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,13,158,12.153846153846153,26.03
1.75e6,207831,True,13,168,12.923076923076923,29.92
1.9e6,207831,True,15,167,11.133333333333333,29.71


==> data/result-rob-cook-BFGS-inexact-P2.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time


==> data/result-rob-cook-Newton-P1.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.75e6,207831,True,8,139,17.38,35.78
1.9e6,207831,True,10,176,17.60,44.79


==> data/result-rob-cook-Newton-P2.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,9,219,24.33,107.69
1.75e6,207831,True,8,250,31.25,111.08


==> data/result-rob-cook-Newton-inexact-P1.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,7,73,10.43,26.27
1.75e6,207831,True,6,72,12.00,24.31
1.9e6,207831,True,10,91,9.10,35.27
2e6,207831,True,25,107,4.28,82.38


==> data/result-rob-cook-Newton-inexact-P2.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.5e6,207831,True,9,137,15.22,87.43
1.75e6,207831,True,10,132,13.20,90.75
1.9e6,207831,True,11,161,14.64,103.62
2e6,207831,True,9,132,14.67,84.90


==> data/result-rob-heart-BFGS-P1.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,20.6,0.0,0.0,1.5162904634
20000.0,True,19.1,0.0,0.0,1.4604400872
30000.0,True,18.6,0.0,0.0,1.4263096399
40000.0,True,18.9,0.0,0.0,1.4528596345
50000.0,True,19.3,0.0,0.0,1.4644343081
60000.0,True,20.3,0.0,0.0,1.6104016018


==> data/result-rob-heart-BFGS-P2.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,25.3,0.0,0.0,11.1373472118
20000.0,True,23.9,0.0,0.0,11.0900019175
40000.0,True,30.2,0.0,0.0,13.5088965144


==> data/result-rob-heart-BFGS-inexact-P1.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,10.2,25.1,2.46078431373,1.3308532428
20000.0,True,11.7,26.7,2.28205128205,1.4094653224
30000.0,True,12.6,26.0,2.06349206349,1.4725758854
40000.0,True,13.4,26.8,2.0,1.5176573374
50000.0,True,14.1,29.0,2.05673758865,1.573064678


==> data/result-rob-heart-BFGS-inexact-P2.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,14.8,40.8,2.75675675676,17.8600077307


==> data/result-rob-heart-Newton-P1.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
20000.0,True,4.4,37.4,8.5,2.1917431095
30000.0,True,4.5,37.6,8.35555555556,2.2275413112
40000.0,True,4.6,38.6,8.39130434783,2.2903842746
50000.0,True,4.6,40.1,8.71739130435,2.3484853349
60000.0,True,4.8,42.8,8.91666666667,2.4005946869
70000.0,True,5.1,46.8,9.17647058824,2.5440224736
80000.0,True,5.3,54.4,10.2641509434,2.7373660878


==> data/result-rob-heart-Newton-P2.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,4.6,49.6,10.7826086957,26.2335646966
20000.0,True,5.3,60.7,11.4528301887,30.8726413847
50000.0,True,5.2,55.0,10.5769230769,29.9436037174


==> data/result-rob-heart-Newton-inexact-P1.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,4.5,23.0,5.11111111111,2.0382292217
20000.0,True,4.5,21.7,4.82222222222,2.0214918731
30000.0,True,4.5,20.8,4.62222222222,2.0320301578
40000.0,True,4.7,22.1,4.70212765957,2.1066713009
50000.0,True,5.1,22.0,4.3137254902,2.2310090546
60000.0,True,5.4,23.2,4.2962962963,2.3623855858
70000.0,True,5.7,25.0,4.38596491228,2.4819249113
80000.0,True,5.8,25.5,4.39655172414,2.5475795189
90000.0,True,6.2,24.5,3.95161290323,2.639704952


==> data/result-rob-heart-Newton-inexact-P2.csv <==
rob-param,converged,nl-its,tot-krylov,avg-krylov,time
10000.0,True,5.0,30.4,6.08,22.9593398617
20000.0,True,5.1,27.6,5.41176470588,22.8304952744
30000.0,True,5.4,28.7,5.31481481481,24.1043625443
40000.0,True,5.3,26.2,4.94339622642,23.4019393685
50000.0,True,5.5,27.1,4.92727272727,24.1913966485
60000.0,True,5.8,27.9,4.81034482759,25.3501715004


==> data/result-rob-twist-BFGS-inexact.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.57078,68643,False,4,40,10.0,11.79
1.04718666667,68643,False,4,53,13.25,13.80
0.78539,68643,False,4,57,14.25,14.33
0.628312,68643,False,4,59,14.75,14.77
0.523593333333,68643,False,4,62,15.5,15.10


==> data/result-rob-twist-BFGS.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.57078,68643,False,4,4,1.00,9.81
1.04718666667,68643,False,4,4,1.00,5.38
0.78539,68643,False,3,3,1.00,5.28
0.628312,68643,False,5,5,1.00,9.53
0.523593333333,68643,False,5,5,1.00,9.76


==> data/result-rob-twist-Newton-inexact.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.04718666667,68643,True,16,1414,88.38,278.55
0.78539,68643,True,14,1288,92.00,251.83
0.628312,68643,True,13,1332,102.46,252.63
0.523593333333,68643,True,14,1586,113.29,296.85


==> data/result-rob-twist-Newton.csv <==
rob-param,dofs,converged,nl-its,tot-krylov,avg-krylov,time
1.04718666667,68643,True,6,2017,336.17,330.57
0.78539,68643,True,6,2028,338.00,333.24
0.628312,68643,True,5,1676,335.20,276.60
0.523593333333,68643,True,4,1335,333.75,223.02


==> data/result-scalab-cook-BFGS-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,184,0,0.00,5815.19,1
1576875,True,132,0,0.00,2786.77,2
1576875,True,43,0,0.00,176.22,4
1576875,True,146,0,0.00,1274.14,8
1576875,True,203,0,0.00,1382.06,16
1576875,True,146,0,0.00,780.78,32


==> data/result-scalab-cook-BFGS-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,62,0,0.00,1414.89,1
1576875,True,62,0,0.00,721.49,2
1576875,True,62,0,0.00,408.20,4
1576875,True,61,0,0.00,276.55,8
1576875,True,62,0,0.00,137.56,16
1576875,True,63,0,0.00,126.73,32


==> data/result-scalab-cook-BFGS-inexact-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,7,73,10.4285714286,516.44,1
1576875,True,7,75,10.7142857143,330.55,2
1576875,True,7,71,10.1428571429,173.77,4
1576875,True,7,85,12.1428571429,116.67,8
1576875,True,7,66,9.42857142857,64.52,16
1576875,True,7,80,11.4285714286,56.63,32


==> data/result-scalab-cook-BFGS-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,7,94,13.4285714286,1372.48,1
1576875,True,7,94,13.4285714286,691.02,2
1576875,True,7,97,13.8571428571,417.00,4
1576875,True,7,102,14.5714285714,263.52,8
1576875,True,7,106,15.1428571429,154.86,16
1576875,True,7,98,14.0,110.87,32


==> data/result-scalab-cook-Newton-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,5,62,12.40,718.15,1
1576875,True,5,65,13.00,516.49,2
1576875,True,5,66,13.20,297.45,4
1576875,True,6,66,11.00,232.37,8
1576875,True,5,68,13.60,136.51,16
1576875,True,4,65,16.25,94.41,32


==> data/result-scalab-cook-Newton-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,4,81,20.25,1639.21,1
1576875,True,4,80,20.00,923.44,2
1576875,True,4,82,20.50,565.28,4
1576875,True,4,83,20.75,363.48,8
1576875,True,4,83,20.75,254.53,16
1576875,True,4,86,21.50,185.86,32


==> data/result-scalab-cook-Newton-inexact-P1.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,5,60,12.00,708.11,1
1576875,True,5,60,12.00,505.15,2
1576875,True,5,63,12.60,293.85,4
1576875,True,5,65,13.00,184.85,8
1576875,True,5,62,12.40,135.90,16
1576875,True,5,69,13.80,108.27,32


==> data/result-scalab-cook-Newton-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
1576875,True,5,79,15.80,1791.36,1
1576875,True,5,80,16.00,1042.32,2
1576875,True,5,82,16.40,637.30,4
1576875,True,5,84,16.80,409.40,8
1576875,True,5,84,16.80,279.92,16
1576875,True,5,86,17.20,212.17,32


==> data/result-scalab-heart-BFGS-P1.csv <==
(1,1005.6209271810949)
(2,495.1001786123961)
(4,257.13379335962236)
(8,142.11290678568184)
(16,79.81870525889099)
(32,51.59551910869777)


==> data/result-scalab-heart-BFGS-P2.csv <==
(1,5283.185650136322)
(2,2917.24963394925)
(4,1523.0937974024564)
(8,833.1856028418988)
(16,415.40010945498943)
(32,347.5394565425813)


==> data/result-scalab-heart-BFGS-inexact-P1.csv <==
(1,822.2470116131008)
(2,333.9728074353188)
(4,212.00657227635384)
(8,118.49205537326634)
(16,58.209598591551185)
(32,39.983160100877285)



==> data/result-scalab-heart-BFGS-inexact-P2.csv <==
(1,6505.937527783215)
(2,2907.9546362850815)
(4,1874.026005603373)
(8,1022.5915530901402)
(16,603.3599721081555)
(32,444.7639068197459)


==> data/result-scalab-heart-Newton-P1.csv <==
(1,1239.2973704859614)
(2,648.8568870108575)
(4,286.2344272714108)
(8,198.02774427458644)
(16,122.48819336481392)
(32,87.15087462030351)



==> data/result-scalab-heart-Newton-P2.csv <==
(1,10687.74784265086)
(2,5162.593246784061)
(4,3270.4420484751463)
(8,1857.0429484266788)
(16,1144.8118587359786)
(32,831.467165466398)


==> data/result-scalab-heart-Newton-inexact-P1.csv <==
(1,1264.1495023109019)
(2,662.972876381129)
(4,356.9405936654657)
(8,204.6662153713405)
(16,127.11849938705564)
(32,90.33599272370338)



==> data/result-scalab-heart-Newton-inexact-P2.csv <==
(1,9786.219681892544)
(2,5731.672663629055)
(4,2968.2274741865695)
(8,1776.6269434746355)
(16,1090.3236375711858)
(32,756.469524603337)



==> data/result-scalab-twist-BFGS-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
519747,True,34,4021,118.264705882,29829.56,1
519747,True,46,3840,83.4782608696,16402.16,2
519747,True,44,5070,115.227272727,14074.68,4
519747,True,47,4436,94.3829787234,6964.05,8
519747,True,41,3448,84.0975609756,3055.36,16
519747,True,39,4561,116.948717949,3025.40,32


==> data/result-scalab-twist-Newton-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
519747,True,6,4800,800.00,36782.76,1
519747,True,6,4837,806.17,21255.61,2
519747,True,6,4836,806.00,13734.41,4
519747,True,6,4958,826.33,8024.21,8
519747,True,6,5013,835.50,4616.95,16
519747,True,6,4971,828.50,3439.95,32


==> data/result-scalab-twist-Newton-inexact-P2.csv <==
dofs,converged,nl-its,tot-krylov,avg-krylov,time,cores
519747,True,16,3847,240.44,26106.96,1
519747,True,16,3605,225.31,16231.74,2
519747,True,16,3559,222.44,10585.56,4
519747,True,16,3796,237.25,6558.48,8
519747,True,16,3845,240.31,3941.96,16
519747,True,16,3916,244.75,3097.33,32

